Accelerated construction of projection-based reduced-order models via incremental approaches

We present an accelerated greedy strategy for training of projection-based reduced-order models for parametric steady and unsteady partial differential equations. Our approach exploits hierarchical approximate proper orthogonal decomposition to speed up the construction of the empirical test space for least-square Petrov-Galerkin formulations, a progressive construction of the empirical quadrature rule based on a warm start of the non-negative least-square algorithm, and a two-fidelity sampling strategy to reduce the number of expensive greedy iterations. We illustrate the performance of our method for two test cases: a two-dimensional compressible inviscid flow past a LS89 blade at moderate Mach number, and a three-dimensional nonlinear mechanics problem to predict the long-time structural response of the standard section of a nuclear containment building under external loading.

==> aster/compa_qoI_diffmesh/dict_CABH1_24.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 5.346010883029275574e+06 5.346005500937000848e+06 5.382092274725437164e+00 1.006750231323576356e-06
2.500000000000000000e+01 7.473600000000000000e+07 5.332224994636886753e+06 5.332219025296078064e+06 5.969340808689594269e+00 1.119485298779177420e-06
2.600000000000000000e+01 7.732800000000000000e+07 5.321411003970477730e+06 5.321404973994367756e+06 6.029976109974086285e+00 1.133154897896795268e-06
2.700000000000000000e+01 8.251200000000000000e+07 5.303444052082541399e+06 5.303438278304410167e+06 5.773778131231665611e+00 1.088685835159305320e-06
2.800000000000000000e+01 8.769600000000000000e+07 5.287523358693880960e+06 5.287611329971203580e+06 8.797127732262015343e+01 1.663724351749946984e-05
2.900000000000000000e+01 9.806400000000000000e+07 5.260000770862047561e+06 5.260086692120447755e+06 8.592125840019434690e+01 1.633457078357728330e-05
3.000000000000000000e+01 1.084320000000000000e+08 5.235578768055073917e+06 5.235656271155566908e+06 7.750310049299150705e+01 1.480293901644649504e-05
3.100000000000000000e+01 1.291680000000000000e+08 5.194151342894712463e+06 5.194224939239639789e+06 7.359634492732584476e+01 1.416887905091366650e-05
3.200000000000000000e+01 1.499040000000000000e+08 5.158549748108972795e+06 5.158612669072729535e+06 6.292096375674009323e+01 1.219726461224123249e-05
3.300000000000000000e+01 1.653696000000000000e+08 5.134183915954113007e+06 5.134270176919374615e+06 8.626096526160836220e+01 1.680101792254454579e-05
3.400000000000000000e+01 1.680480000000000000e+08 5.127743586330070160e+06 5.127764969419836067e+06 2.138308976590633392e+01 4.170060424654301303e-06
3.500000000000000000e+01 1.707264000000000000e+08 5.118111250979256816e+06 5.118121970700894482e+06 1.071972163766622543e+01 2.094463887150822681e-06
3.600000000000000000e+01 1.734048000000000000e+08 5.107015689145143144e+06 5.107021661693998612e+06 5.972548855468630791e+00 1.169477877931603776e-06
3.700000000000000000e+01 1.760832000000000000e+08 5.095062203815841116e+06 5.095047010722135194e+06 1.519309370592236519e+01 2.981933959382448328e-06
3.800000000000000000e+01 1.787616000000000000e+08 5.082255041613074951e+06 5.082295404973198660e+06 4.036336012370884418e+01 7.941954748283998401e-06
3.900000000000000000e+01 1.814400000000000000e+08 5.068927178039278835e+06 5.068977169251321815e+06 4.999121204297989607e+01 9.862189229462143709e-06
4.000000000000000000e+01 1.969920000000000000e+08 5.026842911425652914e+06 5.026828543084249832e+06 1.436834140308201313e+01 2.858331307688924059e-06
4.100000000000000000e+01 2.384640000000000000e+08 4.948695008071024902e+06 4.948664696979767643e+06 3.031109125725924969e+01 6.125105076478204532e-06
4.200000000000000000e+01 2.799360000000000000e+08 4.890905614444616251e+06 4.890884767865146510e+06 2.084657946974039078e+01 4.262332984557279966e-06
4.300000000000000000e+01 3.628800000000000000e+08 4.811348746247664094e+06 4.811314257353477180e+06 3.448889418691396713e+01 7.168289648551248382e-06
4.400000000000000000e+01 4.458240000000000000e+08 4.749864022240781225e+06 4.749828880013708957e+06 3.514222707226872444e+01 7.398630131737987530e-06
4.500000000000000000e+01 5.737824000000000000e+08 4.675316472993300296e+06 4.675292683883249760e+06 2.378911005053669214e+01 5.088261133370949176e-06


==> aster/compa_qoI_diffmesh/dict_CABH2_21.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 5.347074199027278461e+06 5.347071997926790267e+06 2.201100488193333149e+00 4.116459417503189404e-07
2.500000000000000000e+01 7.473600000000000000e+07 5.338998302275934257e+06 5.338995765350899659e+06 2.536925034597516060e+00 4.751689542557221617e-07
2.600000000000000000e+01 7.732800000000000000e+07 5.333435407200639136e+06 5.333433075870097615e+06 2.331330541521310806e+00 4.371163017060970556e-07
2.700000000000000000e+01 8.251200000000000000e+07 5.324802040209621191e+06 5.324800256959588267e+06 1.783250032924115658e+00 3.348951973538130293e-07
2.800000000000000000e+01 8.769600000000000000e+07 5.317258422810185701e+06 5.317345661891260184e+06 8.723908107448369265e+01 1.640650930401517569e-05
2.900000000000000000e+01 9.806400000000000000e+07 5.303550159775823355e+06 5.303621033101559617e+06 7.087332573626190424e+01 1.336319569100418175e-05
3.000000000000000000e+01 1.084320000000000000e+08 5.290748447580839507e+06 5.290815742934348993e+06 6.729535350948572159e+01 1.271927747613507418e-05
3.100000000000000000e+01 1.291680000000000000e+08 5.266994552718392573e+06 5.267053266516834497e+06 5.871379844192415476e+01 1.114737130440153880e-05
3.200000000000000000e+01 1.499040000000000000e+08 5.245428946061392315e+06 5.245483799445400946e+06 5.485338400863111019e+01 1.045725925498629747e-05
3.300000000000000000e+01 1.653696000000000000e+08 5.230123288944175467e+06 5.230135243488145992e+06 1.195454397052526474e+01 2.285704559056945714e-06
3.400000000000000000e+01 1.680480000000000000e+08 5.225282754360380583e+06 5.225283863525253721e+06 1.109164873138070107e+00 2.122688263656873743e-07
3.500000000000000000e+01 1.707264000000000000e+08 5.217374636293052696e+06 5.217365725842471235e+06 8.910450581461191177e+00 1.707844734235566896e-06
3.600000000000000000e+01 1.734048000000000000e+08 5.208166476649704389e+06 5.208150888624316081e+06 1.558802538830786943e+01 2.993005717702103346e-06
3.700000000000000000e+01 1.760832000000000000e+08 5.198263739524599165e+06 5.198279870145411231e+06 1.613062081206589937e+01 3.103068941075440436e-06
3.800000000000000000e+01 1.787616000000000000e+08 5.187698897044331767e+06 5.187719662453299388e+06 2.076540896762162447e+01 4.002800906516517019e-06
3.900000000000000000e+01 1.814400000000000000e+08 5.176805345610060729e+06 5.176828570386093110e+06 2.322477603238075972e+01 4.486294208241211152e-06
4.000000000000000000e+01 1.969920000000000000e+08 5.147980449591566809e+06 5.147960901958826929e+06 1.954763273987919092e+01 3.797160295533948295e-06
4.100000000000000000e+01 2.384640000000000000e+08 5.095630614853608422e+06 5.095632854171848856e+06 2.239318240433931351e+00 4.394583174493385132e-07
4.200000000000000000e+01 2.799360000000000000e+08 5.057943176482630894e+06 5.057941115549898706e+06 2.060932732187211514e+00 4.074647539591111360e-07
4.300000000000000000e+01 3.628800000000000000e+08 5.006667094119121321e+06 5.006653227336958051e+06 1.386678216326981783e+01 2.769670982514914201e-06
4.400000000000000000e+01 4.458240000000000000e+08 4.966574388302009553e+06 4.966554799111450091e+06 1.958919055946171284e+01 3.944221165739750171e-06
4.500000000000000000e+01 5.737824000000000000e+08 4.915968182846587151e+06 4.915957271815564483e+06 1.091103102266788483e+01 2.219512989916247917e-06


==> aster/compa_qoI_diffmesh/dict_CABH2_24.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 5.346010883029275574e+06 5.346005500937000848e+06 5.382092274725437164e+00 1.006750231323576356e-06
2.500000000000000000e+01 7.473600000000000000e+07 5.332224994636886753e+06 5.332219025296078064e+06 5.969340808689594269e+00 1.119485298779177420e-06
2.600000000000000000e+01 7.732800000000000000e+07 5.321411003970477730e+06 5.321404973994367756e+06 6.029976109974086285e+00 1.133154897896795268e-06
2.700000000000000000e+01 8.251200000000000000e+07 5.303444052082541399e+06 5.303438278304410167e+06 5.773778131231665611e+00 1.088685835159305320e-06
2.800000000000000000e+01 8.769600000000000000e+07 5.287523358693880960e+06 5.287611329971203580e+06 8.797127732262015343e+01 1.663724351749946984e-05
2.900000000000000000e+01 9.806400000000000000e+07 5.260000770862047561e+06 5.260086692120447755e+06 8.592125840019434690e+01 1.633457078357728330e-05
3.000000000000000000e+01 1.084320000000000000e+08 5.235578768055073917e+06 5.235656271155566908e+06 7.750310049299150705e+01 1.480293901644649504e-05
3.100000000000000000e+01 1.291680000000000000e+08 5.194151342894712463e+06 5.194224939239639789e+06 7.359634492732584476e+01 1.416887905091366650e-05
3.200000000000000000e+01 1.499040000000000000e+08 5.158549748108972795e+06 5.158612669072729535e+06 6.292096375674009323e+01 1.219726461224123249e-05
3.300000000000000000e+01 1.653696000000000000e+08 5.134183915954113007e+06 5.134270176919374615e+06 8.626096526160836220e+01 1.680101792254454579e-05
3.400000000000000000e+01 1.680480000000000000e+08 5.127743586330070160e+06 5.127764969419836067e+06 2.138308976590633392e+01 4.170060424654301303e-06
3.500000000000000000e+01 1.707264000000000000e+08 5.118111250979256816e+06 5.118121970700894482e+06 1.071972163766622543e+01 2.094463887150822681e-06
3.600000000000000000e+01 1.734048000000000000e+08 5.107015689145143144e+06 5.107021661693998612e+06 5.972548855468630791e+00 1.169477877931603776e-06
3.700000000000000000e+01 1.760832000000000000e+08 5.095062203815841116e+06 5.095047010722135194e+06 1.519309370592236519e+01 2.981933959382448328e-06
3.800000000000000000e+01 1.787616000000000000e+08 5.082255041613074951e+06 5.082295404973198660e+06 4.036336012370884418e+01 7.941954748283998401e-06
3.900000000000000000e+01 1.814400000000000000e+08 5.068927178039278835e+06 5.068977169251321815e+06 4.999121204297989607e+01 9.862189229462143709e-06
4.000000000000000000e+01 1.969920000000000000e+08 5.026842911425652914e+06 5.026828543084249832e+06 1.436834140308201313e+01 2.858331307688924059e-06
4.100000000000000000e+01 2.384640000000000000e+08 4.948695008071024902e+06 4.948664696979767643e+06 3.031109125725924969e+01 6.125105076478204532e-06
4.200000000000000000e+01 2.799360000000000000e+08 4.890905614444616251e+06 4.890884767865146510e+06 2.084657946974039078e+01 4.262332984557279966e-06
4.300000000000000000e+01 3.628800000000000000e+08 4.811348746247664094e+06 4.811314257353477180e+06 3.448889418691396713e+01 7.168289648551248382e-06
4.400000000000000000e+01 4.458240000000000000e+08 4.749864022240781225e+06 4.749828880013708957e+06 3.514222707226872444e+01 7.398630131737987530e-06
4.500000000000000000e+01 5.737824000000000000e+08 4.675316472993300296e+06 4.675292683883249760e+06 2.378911005053669214e+01 5.088261133370949176e-06


==> aster/compa_qoI_diffmesh/dict_CABH2_27.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 5.344454001386971213e+06 5.344448695122569799e+06 5.306264401413500309e+00 9.928553353419003260e-07
2.500000000000000000e+01 7.473600000000000000e+07 5.321632550387931056e+06 5.321625361162608489e+06 7.189225322566926479e+00 1.350945403829837871e-06
2.600000000000000000e+01 7.732800000000000000e+07 5.301747779574178159e+06 5.301739824804918841e+06 7.954769259318709373e+00 1.500407323290597367e-06
2.700000000000000000e+01 8.251200000000000000e+07 5.265525733930535614e+06 5.265517379737276584e+06 8.354193259030580521e+00 1.586585449547488457e-06
2.800000000000000000e+01 8.769600000000000000e+07 5.231376048621715046e+06 5.231366686861285940e+06 9.361760429106652737e+00 1.789543916433722413e-06
2.900000000000000000e+01 9.806400000000000000e+07 5.168227940079868771e+06 5.168218433495204896e+06 9.506584663875401020e+00 1.839431669966435708e-06
3.000000000000000000e+01 1.084320000000000000e+08 5.109419567918996327e+06 5.109484044555047527e+06 6.447663605120033026e+01 1.261901113477597509e-05
3.100000000000000000e+01 1.291680000000000000e+08 5.004785191734619439e+06 5.004828682173878886e+06 4.349043925944715738e+01 8.689695895955585337e-06
3.200000000000000000e+01 1.499040000000000000e+08 4.911589079679960385e+06 4.911660637160229497e+06 7.155748026911169291e+01 1.456889747791777844e-05
3.300000000000000000e+01 1.653696000000000000e+08 4.847186509901211597e+06 4.847257190492982045e+06 7.068059177044779062e+01 1.458156416974840550e-05
3.400000000000000000e+01 1.680480000000000000e+08 4.833799864789927378e+06 4.833841844982814044e+06 4.198019288666546345e+01 8.684643443648851774e-06
3.500000000000000000e+01 1.707264000000000000e+08 4.817102034971053712e+06 4.817139140099336393e+06 3.710512828268110752e+01 7.702731269231293985e-06
3.600000000000000000e+01 1.734048000000000000e+08 4.798736466668455862e+06 4.798773775777128525e+06 3.730910867266356945e+01 7.774717128986063827e-06
3.700000000000000000e+01 1.760832000000000000e+08 4.779269679383336566e+06 4.779306185534134507e+06 3.650615079794079065e+01 7.638378748035970937e-06
3.800000000000000000e+01 1.787616000000000000e+08 4.758747232093900442e+06 4.758785406825586222e+06 3.817473168577998877e+01 8.021948548263069524e-06
3.900000000000000000e+01 1.814400000000000000e+08 4.737470800271871500e+06 4.737511917953850701e+06 4.111768197920173407e+01 8.679172251446412708e-06
4.000000000000000000e+01 1.969920000000000000e+08 4.649374849816191941e+06 4.649360693780381233e+06 1.415603581070899963e+01 3.044727381475488248e-06
4.100000000000000000e+01 2.384640000000000000e+08 4.465593995730985887e+06 4.465578817250035703e+06 1.517848095018416643e+01 3.398995196669998747e-06
4.200000000000000000e+01 2.799360000000000000e+08 4.316385461966592818e+06 4.316373402436197735e+06 1.205953039508312941e+01 2.793903416297725465e-06
4.300000000000000000e+01 3.628800000000000000e+08 4.091416103108970448e+06 4.091394269631473348e+06 2.183347749710083008e+01 5.336439379397051005e-06
4.400000000000000000e+01 4.458240000000000000e+08 3.911484935588468332e+06 3.911455539473051205e+06 2.939611541712656617e+01 7.515390401468501002e-06
4.500000000000000000e+01 5.737824000000000000e+08 3.695296335684638936e+06 3.695264495487288106e+06 3.184019735082983971e+01 8.616486692553012574e-06


==> aster/compa_qoI_diffmesh/dict_CABH3_24.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 5.346010851017114706e+06 5.346005838663577102e+06 5.012353537604212761e+00 9.375884892144500991e-07
2.500000000000000000e+01 7.473600000000000000e+07 5.332224805540316738e+06 5.332220710128196515e+06 4.095412120223045349e+00 7.680500007143523286e-07
2.600000000000000000e+01 7.732800000000000000e+07 5.321410767835598439e+06 5.321407782126839273e+06 2.985708759166300297e+00 5.610749789171361330e-07
2.700000000000000000e+01 8.251200000000000000e+07 5.303443785573860630e+06 5.303442970690151677e+06 8.148837089538574219e-01 1.536518283419599756e-07
2.800000000000000000e+01 8.769600000000000000e+07 5.287523045273335651e+06 5.287617652316367254e+06 9.460704303160309792e+01 1.789218685094566647e-05
2.900000000000000000e+01 9.806400000000000000e+07 5.260000375083385967e+06 5.260095779503433965e+06 9.540442004799842834e+01 1.813739217824753138e-05
3.000000000000000000e+01 1.084320000000000000e+08 5.235578324008555152e+06 5.235667793329092674e+06 8.946932053752243519e+01 1.708842578811393408e-05
3.100000000000000000e+01 1.291680000000000000e+08 5.194150828381511383e+06 5.194240459184305742e+06 8.963080279435962439e+01 1.725580544425451548e-05
3.200000000000000000e+01 1.499040000000000000e+08 5.158549192679924890e+06 5.158631483162695542e+06 8.229048277065157890e+01 1.595199871113884394e-05
3.300000000000000000e+01 1.653696000000000000e+08 5.134183339546022005e+06 5.134291162906958722e+06 1.078233609367161989e+02 2.100063232013282035e-05
3.400000000000000000e+01 1.680480000000000000e+08 5.127742952243924141e+06 5.127786003244143911e+06 4.305100021976977587e+01 8.395631212482957713e-06
3.500000000000000000e+01 1.707264000000000000e+08 5.118110497942076065e+06 5.118143245162388310e+06 3.274722031224519014e+01 6.398261780421542105e-06
3.600000000000000000e+01 1.734048000000000000e+08 5.107014785066382028e+06 5.107043274988754652e+06 2.848992237262427807e+01 5.578555112730469411e-06
3.700000000000000000e+01 1.760832000000000000e+08 5.095061128555340692e+06 5.095069015236170031e+06 7.886680829338729382e+00 1.547904612431076281e-06
3.800000000000000000e+01 1.787616000000000000e+08 5.082253776508938521e+06 5.082317853014843538e+06 6.407650590501725674e+01 1.260773288058064136e-05
3.900000000000000000e+01 1.814400000000000000e+08 5.068925706771523692e+06 5.069000081695493311e+06 7.437492396961897612e+01 1.467250399900207642e-05
4.000000000000000000e+01 1.969920000000000000e+08 5.026841049559787847e+06 5.026854615784440190e+06 1.356622465234249830e+01 2.698750150788971920e-06
4.100000000000000000e+01 2.384640000000000000e+08 4.948692702879768796e+06 4.948696556939084083e+06 3.854059315286576748e+00 7.788029172818037909e-07
4.200000000000000000e+01 2.799360000000000000e+08 4.890903054666414857e+06 4.890921104368271306e+06 1.804970185644924641e+01 3.690450422585708471e-06
4.300000000000000000e+01 3.628800000000000000e+08 4.811345854253885336e+06 4.811356694060796872e+06 1.083980691153556108e+01 2.252962646672271086e-06
4.400000000000000000e+01 4.458240000000000000e+08 4.749860909210779704e+06 4.749875895597418770e+06 1.498638663906604052e+01 3.155111200475084739e-06
4.500000000000000000e+01 5.737824000000000000e+08 4.675313122265518643e+06 4.675345038199227303e+06 3.191593370866030455e+01 6.826433866997153666e-06


==> aster/compa_qoI_diffmesh/dict_CABV1_24.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 6.823360393748410046e+06 6.823363310759077780e+06 2.917010667733848095e+00 4.275033491378520267e-07
2.500000000000000000e+01 7.473600000000000000e+07 6.813961885201405734e+06 6.813965901982391253e+06 4.016780985519289970e+00 5.894923812798483843e-07
2.600000000000000000e+01 7.732800000000000000e+07 6.805966770996166393e+06 6.805971402319833636e+06 4.631323667243123055e+00 6.804794486301432512e-07
2.700000000000000000e+01 8.251200000000000000e+07 6.792067253243095241e+06 6.792072907143888995e+06 5.653900793753564358e+00 8.324263992818455648e-07
2.800000000000000000e+01 8.769600000000000000e+07 6.779548749030042440e+06 6.779635884514862671e+06 8.713548482023179531e+01 1.285253165575676584e-05
2.900000000000000000e+01 9.806400000000000000e+07 6.757691385731706396e+06 6.757783175348457880e+06 9.178961675148457289e+01 1.358279991674215493e-05
3.000000000000000000e+01 1.084320000000000000e+08 6.738127660557239316e+06 6.738213393357321620e+06 8.573280008230358362e+01 1.272337266237677397e-05
3.100000000000000000e+01 1.291680000000000000e+08 6.704600677840253338e+06 6.704690089897611178e+06 8.941205735784024000e+01 1.333574798521458221e-05
3.200000000000000000e+01 1.499040000000000000e+08 6.675493431116875261e+06 6.675574916791765951e+06 8.148567489068955183e+01 1.220654039635150887e-05
3.300000000000000000e+01 1.653696000000000000e+08 6.655449846572947688e+06 6.655552391480130143e+06 1.025449071824550629e+02 1.540742242728406711e-05
3.400000000000000000e+01 1.680480000000000000e+08 6.645850136721090414e+06 6.645894803131190129e+06 4.466641009971499443e+01 6.720902364971316393e-06
3.500000000000000000e+01 1.707264000000000000e+08 6.633865553590637632e+06 6.633901615213938057e+06 3.606162330042570829e+01 5.435959921040033223e-06
3.600000000000000000e+01 1.734048000000000000e+08 6.620907666242128238e+06 6.620939925017251633e+06 3.225877512339502573e+01 4.872234983058084514e-06
3.700000000000000000e+01 1.760832000000000000e+08 6.607339926396126859e+06 6.607355963803150691e+06 1.603740702383220196e+01 2.427204938206655441e-06
3.800000000000000000e+01 1.787616000000000000e+08 6.593136541867110878e+06 6.593196259168131277e+06 5.971730102039873600e+01 9.057412925841421428e-06
3.900000000000000000e+01 1.814400000000000000e+08 6.578539327145136893e+06 6.578607555969437584e+06 6.822882430069148540e+01 1.037131698770822036e-05
4.000000000000000000e+01 1.969920000000000000e+08 6.545334334249354899e+06 6.545359600451439619e+06 2.526620208472013474e+01 3.860170201034867810e-06
4.100000000000000000e+01 2.384640000000000000e+08 6.481162315993314609e+06 6.481178264485129155e+06 1.594849181454628706e+01 2.460739569830864645e-06
4.200000000000000000e+01 2.799360000000000000e+08 6.432935405619017780e+06 6.432964448072298430e+06 2.904245328065007925e+01 4.514629843687841456e-06
4.300000000000000000e+01 3.628800000000000000e+08 6.365144686344854534e+06 6.365164252788257785e+06 1.956644340325146914e+01 3.073988765440011520e-06
4.400000000000000000e+01 4.458240000000000000e+08 6.312255252630031668e+06 6.312277053966920823e+06 2.180133688915520906e+01 3.453799112865976024e-06
4.500000000000000000e+01 5.737824000000000000e+08 6.247776994537210092e+06 6.247815218494303524e+06 3.822395709343254566e+01 6.117971763999184496e-06


==> aster/compa_qoI_diffmesh/dict_CABV2_24.txt <==
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 8.640000000000000000e+04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 1.728000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 3.456000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 5.184000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 8.640000000000000000e+05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 1.209600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 1.900800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 2.592000000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 3.974400000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 5.356800000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 8.121600000000000000e+06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 1.088640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.641600000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 2.194560000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 3.300480000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000000e+01 4.406400000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 4.976640000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000000e+01 5.424192000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 5.871744000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000000e+01 6.319296000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 6.766848000000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 7.169644800000000000e+07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 7.214400000000000000e+07 6.823360393748410046e+06 6.823363310759077780e+06 2.917010667733848095e+00 4.275033491378520267e-07
2.500000000000000000e+01 7.473600000000000000e+07 6.813961885201405734e+06 6.813965901982391253e+06 4.016780985519289970e+00 5.894923812798483843e-07
2.600000000000000000e+01 7.732800000000000000e+07 6.805966770996166393e+06 6.805971402319833636e+06 4.631323667243123055e+00 6.804794486301432512e-07
2.700000000000000000e+01 8.251200000000000000e+07 6.792067253243095241e+06 6.792072907143888995e+06 5.653900793753564358e+00 8.324263992818455648e-07
2.800000000000000000e+01 8.769600000000000000e+07 6.779548749030042440e+06 6.779635884514862671e+06 8.713548482023179531e+01 1.285253165575676584e-05
2.900000000000000000e+01 9.806400000000000000e+07 6.757691385731706396e+06 6.757783175348457880e+06 9.178961675148457289e+01 1.358279991674215493e-05
3.000000000000000000e+01 1.084320000000000000e+08 6.738127660557239316e+06 6.738213393357321620e+06 8.573280008230358362e+01 1.272337266237677397e-05
3.100000000000000000e+01 1.291680000000000000e+08 6.704600677840253338e+06 6.704690089897611178e+06 8.941205735784024000e+01 1.333574798521458221e-05
3.200000000000000000e+01 1.499040000000000000e+08 6.675493431116875261e+06 6.675574916791765951e+06 8.148567489068955183e+01 1.220654039635150887e-05
3.300000000000000000e+01 1.653696000000000000e+08 6.655449846572947688e+06 6.655552391480130143e+06 1.025449071824550629e+02 1.540742242728406711e-05
3.400000000000000000e+01 1.680480000000000000e+08 6.645850136721090414e+06 6.645894803131190129e+06 4.466641009971499443e+01 6.720902364971316393e-06
3.500000000000000000e+01 1.707264000000000000e+08 6.633865553590637632e+06 6.633901615213938057e+06 3.606162330042570829e+01 5.435959921040033223e-06
3.600000000000000000e+01 1.734048000000000000e+08 6.620907666242128238e+06 6.620939925017251633e+06 3.225877512339502573e+01 4.872234983058084514e-06
3.700000000000000000e+01 1.760832000000000000e+08 6.607339926396126859e+06 6.607355963803150691e+06 1.603740702383220196e+01 2.427204938206655441e-06
3.800000000000000000e+01 1.787616000000000000e+08 6.593136541867110878e+06 6.593196259168131277e+06 5.971730102039873600e+01 9.057412925841421428e-06
3.900000000000000000e+01 1.814400000000000000e+08 6.578539327145136893e+06 6.578607555969437584e+06 6.822882430069148540e+01 1.037131698770822036e-05
4.000000000000000000e+01 1.969920000000000000e+08 6.545334334249354899e+06 6.545359600451439619e+06 2.526620208472013474e+01 3.860170201034867810e-06
4.100000000000000000e+01 2.384640000000000000e+08 6.481162315993314609e+06 6.481178264485129155e+06 1.594849181454628706e+01 2.460739569830864645e-06
4.200000000000000000e+01 2.799360000000000000e+08 6.432935405619017780e+06 6.432964448072298430e+06 2.904245328065007925e+01 4.514629843687841456e-06
4.300000000000000000e+01 3.628800000000000000e+08 6.365144686344854534e+06 6.365164252788257785e+06 1.956644340325146914e+01 3.073988765440011520e-06
4.400000000000000000e+01 4.458240000000000000e+08 6.312255252630031668e+06 6.312277053966920823e+06 2.180133688915520906e+01 3.453799112865976024e-06
4.500000000000000000e+01 5.737824000000000000e+08 6.247776994537210092e+06 6.247815218494303524e+06 3.822395709343254566e+01 6.117971763999184496e-06


==> aster/compa_qoI_diffmesh/extrados_EPMTT_21.txt <==
1.000000000000000000e+00 8.251200000000000000e+07 -2.982869731765321812e-04 -3.008382196228964701e-04 2.551246446364288916e-06 8.480459861656873544e-03
2.000000000000000000e+00 8.769600000000000000e+07 -3.022102633300197041e-04 -3.046758225009307190e-04 2.465559170911014921e-06 8.092401788473002969e-03
3.000000000000000000e+00 9.806400000000000000e+07 -3.092761318042461043e-04 -3.117575991987611554e-04 2.481467394515051057e-06 7.959605157637201708e-03
4.000000000000000000e+00 1.084320000000000000e+08 -3.159230593342687984e-04 -3.184073690318257031e-04 2.484309697556904683e-06 7.802299629907720122e-03
5.000000000000000000e+00 1.291680000000000000e+08 -3.285173958583302318e-04 -3.310063875370034729e-04 2.488991678673241163e-06 7.519467213891740422e-03
6.000000000000000000e+00 1.499040000000000000e+08 -3.401409653748205079e-04 -3.426274984859357681e-04 2.486533111115260195e-06 7.257249117783019787e-03
7.000000000000000000e+00 1.653696000000000000e+08 -3.486791672782376620e-04 -3.512023269048361032e-04 2.523159626598441181e-06 7.184347691643089805e-03
8.000000000000000000e+00 1.680480000000000000e+08 -3.487895727981615065e-04 -3.513205760124439234e-04 2.531003214282416883e-06 7.204255563422416048e-03
9.000000000000000000e+00 1.707264000000000000e+08 -3.514002063337665635e-04 -3.539384084151646825e-04 2.538202081398118967e-06 7.171310095345301283e-03
1.000000000000000000e+01 1.734048000000000000e+08 -3.552958798330488029e-04 -3.578380349011314895e-04 2.542155068082686559e-06 7.104205870080492619e-03
1.100000000000000000e+01 1.760832000000000000e+08 -3.599016447359366586e-04 -3.624108928357171644e-04 2.509248099780505854e-06 6.923765674223157467e-03
1.200000000000000000e+01 1.787616000000000000e+08 -3.651766631531883837e-04 -3.676790623240986148e-04 2.502399170910231049e-06 6.805933291639101879e-03
1.300000000000000000e+01 1.814400000000000000e+08 -3.707926889068031279e-04 -3.732903777246445029e-04 2.497688817841374996e-06 6.691007770052354899e-03
1.400000000000000000e+01 1.969920000000000000e+08 -3.933645760325587800e-04 -3.958990115300545926e-04 2.534435497495812588e-06 6.401722216230922372e-03
1.500000000000000000e+01 2.384640000000000000e+08 -4.308284087614327584e-04 -4.333295517238945280e-04 2.501142962461769606e-06 5.771918745240407593e-03
1.600000000000000000e+01 2.799360000000000000e+08 -4.551621668291223519e-04 -4.576534328898551238e-04 2.491266060732771903e-06 5.443564675133448841e-03
1.700000000000000000e+01 3.628800000000000000e+08 -4.830340827779564970e-04 -4.855073056618435315e-04 2.473222883887034491e-06 5.094100243281688908e-03
1.800000000000000000e+01 4.458240000000000000e+08 -5.034600607431273869e-04 -5.059092071855358962e-04 2.449146442408509268e-06 4.841079007107920024e-03
1.900000000000000000e+01 5.737824000000000000e+08 -5.291359077172712701e-04 -5.315300529359817715e-04 2.394145218710501399e-06 4.504251839545289973e-03


==> aster/compa_qoI_diffmesh/extrados_EPMTT_24.txt <==
1.000000000000000000e+00 8.251200000000000000e+07 -3.572110109478986400e-04 -3.597690746833570640e-04 2.558063735458423939e-06 7.110293561807245859e-03
2.000000000000000000e+00 8.769600000000000000e+07 -3.692084169574132504e-04 -3.716760353983614715e-04 2.467618440948221060e-06 6.639164772362667229e-03
3.000000000000000000e+00 9.806400000000000000e+07 -3.895887675690540633e-04 -3.920579424893848937e-04 2.469174920330830404e-06 6.297984692397053282e-03
4.000000000000000000e+00 1.084320000000000000e+08 -4.074357064859835840e-04 -4.099120665120448018e-04 2.476360026061217787e-06 6.041198169970077303e-03
5.000000000000000000e+00 1.291680000000000000e+08 -4.370643909868329995e-04 -4.395402476400508095e-04 2.475856653217809941e-06 5.632832639356711614e-03
6.000000000000000000e+00 1.499040000000000000e+08 -4.622165279968976624e-04 -4.646961008215490913e-04 2.479572824651428940e-06 5.335901937347275852e-03
7.000000000000000000e+00 1.653696000000000000e+08 -4.794872986952638475e-04 -4.819390958938399284e-04 2.451797198576080843e-06 5.087359003379454334e-03
8.000000000000000000e+00 1.680480000000000000e+08 -4.811393348438863446e-04 -4.836512617692544200e-04 2.511926925368075398e-06 5.193673880182065467e-03
9.000000000000000000e+00 1.707264000000000000e+08 -4.854110673705259245e-04 -4.879308262016654311e-04 2.519758831139506591e-06 5.164172247026818131e-03
1.000000000000000000e+01 1.734048000000000000e+08 -4.911245839553425325e-04 -4.936464363629863633e-04 2.521852407643830792e-06 5.108620708829489376e-03
1.100000000000000000e+01 1.760832000000000000e+08 -4.977050971256133036e-04 -5.002448391779366161e-04 2.539742052323312564e-06 5.076998008608998164e-03
1.200000000000000000e+01 1.787616000000000000e+08 -5.051389296217344369e-04 -5.076228636978167164e-04 2.483934076082279507e-06 4.893266741351790135e-03
1.300000000000000000e+01 1.814400000000000000e+08 -5.130982290656342171e-04 -5.155705475676735207e-04 2.472318502039303617e-06 4.795305926032922793e-03
1.400000000000000000e+01 1.969920000000000000e+08 -5.484355196702538808e-04 -5.509651426248930641e-04 2.529622954639183276e-06 4.591257702052842574e-03
1.500000000000000000e+01 2.384640000000000000e+08 -6.107474583297396384e-04 -6.132797596468355554e-04 2.532301317095917055e-06 4.129112818844980423e-03
1.600000000000000000e+01 2.799360000000000000e+08 -6.544475143563185547e-04 -6.569564063085176365e-04 2.508891952199081808e-06 3.818962610162696808e-03
1.700000000000000000e+01 3.628800000000000000e+08 -7.095689871741417409e-04 -7.120610183135761854e-04 2.492031139434444480e-06 3.499743807541235308e-03
1.800000000000000000e+01 4.458240000000000000e+08 -7.506087355367086281e-04 -7.530713034568654440e-04 2.462567920156815901e-06 3.270032875841573285e-03
1.900000000000000000e+01 5.737824000000000000e+08 -7.993572641101983354e-04 -8.017615776128740991e-04 2.404313502675763797e-06 2.998788629699928546e-03


==> aster/compa_qoI_diffmesh/extrados_EPMTT_27.txt <==
1.000000000000000000e+00 8.251200000000000000e+07 -4.375307880050123641e-04 -4.400857509708375973e-04 2.554962965825233190e-06 5.805602567656271799e-03
2.000000000000000000e+00 8.769600000000000000e+07 -4.670982577492150301e-04 -4.696537517393674214e-04 2.555493990152391329e-06 5.441229801078121056e-03
3.000000000000000000e+00 9.806400000000000000e+07 -5.218164491582495809e-04 -5.243706115322948778e-04 2.554162374045296918e-06 4.870910607636125440e-03
4.000000000000000000e+00 1.084320000000000000e+08 -5.728065524886099061e-04 -5.752866935860985421e-04 2.480141097488636030e-06 4.311139341722759755e-03
5.000000000000000000e+00 1.291680000000000000e+08 -6.633554318575096264e-04 -6.658494780825933036e-04 2.494046225083677154e-06 3.745660704376659045e-03
6.000000000000000000e+00 1.499040000000000000e+08 -7.440159225686338983e-04 -7.464742428788931133e-04 2.458320310259214971e-06 3.293241975474362447e-03
7.000000000000000000e+00 1.653696000000000000e+08 -7.998738338457673808e-04 -8.023267822712097392e-04 2.452948425442358360e-06 3.057293461522752297e-03
8.000000000000000000e+00 1.680480000000000000e+08 -8.082201350143244922e-04 -8.106982102412430306e-04 2.478075226918538369e-06 3.056717278530967415e-03
9.000000000000000000e+00 1.707264000000000000e+08 -8.193005201974365784e-04 -8.217807394588701490e-04 2.480219261433570625e-06 3.018103421439101344e-03
1.000000000000000000e+01 1.734048000000000000e+08 -8.320192718970298787e-04 -8.344967261432400477e-04 2.477454246210169034e-06 2.968800438151650550e-03
1.100000000000000000e+01 1.760832000000000000e+08 -8.458389827576543504e-04 -8.483146671010372486e-04 2.475684343382898202e-06 2.918356170644913986e-03
1.200000000000000000e+01 1.787616000000000000e+08 -8.607064043292659596e-04 -8.631779969195419464e-04 2.471592590275986830e-06 2.863363754748683102e-03
1.300000000000000000e+01 1.814400000000000000e+08 -8.763238095159020438e-04 -8.787901429919350860e-04 2.466333476033042219e-06 2.806510172765645881e-03
1.400000000000000000e+01 1.969920000000000000e+08 -9.559979930755829096e-04 -9.585123981109163176e-04 2.514405035333408013e-06 2.623236841055913426e-03
1.500000000000000000e+01 2.384640000000000000e+08 -1.120129823889278505e-03 -1.122631006695525664e-03 2.501182806247158677e-06 2.227965191883851843e-03
1.600000000000000000e+01 2.799360000000000000e+08 -1.251961995824524190e-03 -1.254444308550192299e-03 2.482312725668109343e-06 1.978814610380759138e-03
1.700000000000000000e+01 3.628800000000000000e+08 -1.447264859793988365e-03 -1.449723244603094490e-03 2.458384809106125071e-06 1.695761462236319590e-03
1.800000000000000000e+01 4.458240000000000000e+08 -1.602488861675555130e-03 -1.604921245923336421e-03 2.432384247781291253e-06 1.515578570574596965e-03
1.900000000000000000e+01 5.737824000000000000e+08 -1.787781287080891617e-03 -1.790164103733056554e-03 2.382816652164937779e-06 1.331060458198225467e-03


==> aster/compa_qoI_diffmesh/extrados_EPMZZ_21.txt <==
1.000000000000000000e+00 8.251200000000000000e+07 -1.715391339237861898e-04 -1.740163535071472835e-04 2.477219583361093712e-06 1.423555621891219557e-02
2.000000000000000000e+00 8.769600000000000000e+07 -1.743534115660021742e-04 -1.767524126703964621e-04 2.399001104394287917e-06 1.357266397753724603e-02
3.000000000000000000e+00 9.806400000000000000e+07 -1.795097845933767101e-04 -1.818929636728084753e-04 2.383179079431765228e-06 1.310209604214630265e-02
4.000000000000000000e+00 1.084320000000000000e+08 -1.844269992025075852e-04 -1.867887293528934978e-04 2.361730150385912526e-06 1.264385789532288841e-02
5.000000000000000000e+00 1.291680000000000000e+08 -1.938175549010169455e-04 -1.961532956357282093e-04 2.335740734711263828e-06 1.190773128303138258e-02
6.000000000000000000e+00 1.499040000000000000e+08 -2.026282316874541598e-04 -2.049635972501309797e-04 2.335365562676819905e-06 1.139405042655850138e-02
7.000000000000000000e+00 1.653696000000000000e+08 -2.092299711263434427e-04 -2.115992599713773566e-04 2.369288845033913930e-06 1.119705638552045621e-02
8.000000000000000000e+00 1.680480000000000000e+08 -2.081959406475382087e-04 -2.105716526607977483e-04 2.375712013259539609e-06 1.128220243912169893e-02
9.000000000000000000e+00 1.707264000000000000e+08 -2.086620966884900345e-04 -2.110434280810338423e-04 2.381331392543807775e-06 1.128360837481020076e-02
1.000000000000000000e+01 1.734048000000000000e+08 -2.099855941431607123e-04 -2.123704181211253435e-04 2.384823977964631260e-06 1.122954881882112441e-02
1.100000000000000000e+01 1.760832000000000000e+08 -2.118251799101405358e-04 -2.141853129517364484e-04 2.360133041595912631e-06 1.101911708636966331e-02
1.200000000000000000e+01 1.787616000000000000e+08 -2.141748386958697520e-04 -2.165295129934437582e-04 2.354674297574006194e-06 1.087461134060419173e-02
1.300000000000000000e+01 1.814400000000000000e+08 -2.167889943147242101e-04 -2.191400081465288811e-04 2.351013831804671037e-06 1.072836426214174299e-02
1.400000000000000000e+01 1.969920000000000000e+08 -2.339538506547840404e-04 -2.363321444146311188e-04 2.378293759847078344e-06 1.006335285340829132e-02
1.500000000000000000e+01 2.384640000000000000e+08 -2.641870989233849288e-04 -2.665364522090246180e-04 2.349353285639689190e-06 8.814378919538056259e-03
1.600000000000000000e+01 2.799360000000000000e+08 -2.841431295400710460e-04 -2.864915884109003451e-04 2.348458870829299178e-06 8.197304792980602065e-03
1.700000000000000000e+01 3.628800000000000000e+08 -3.069044692111029017e-04 -3.092374840646520441e-04 2.333014853549142398e-06 7.544411572891276084e-03
1.800000000000000000e+01 4.458240000000000000e+08 -3.236158833335648472e-04 -3.259264776511630168e-04 2.310594317598169568e-06 7.089311473709673968e-03
1.900000000000000000e+01 5.737824000000000000e+08 -3.444952288024669910e-04 -3.467512215393842370e-04 2.255992736917246042e-06 6.506084468576295472e-03


==> aster/compa_qoI_diffmesh/extrados_EPMZZ_24.txt <==
1.000000000000000000e+00 8.251200000000000000e+07 -2.397411693000808114e-04 -2.422232389119999805e-04 2.482069611919169140e-06 1.024703336916780484e-02
2.000000000000000000e+00 8.769600000000000000e+07 -2.485676211799316506e-04 -2.509619521097638173e-04 2.394330929832166627e-06 9.540613267085811672e-03
3.000000000000000000e+00 9.806400000000000000e+07 -2.636698916166853356e-04 -2.660352965999601108e-04 2.365404983274775174e-06 8.891320112427254438e-03
4.000000000000000000e+00 1.084320000000000000e+08 -2.769894311819870881e-04 -2.793369948026190076e-04 2.347563620631919548e-06 8.404055546923602446e-03
5.000000000000000000e+00 1.291680000000000000e+08 -2.992532232824555430e-04 -3.015655013550390851e-04 2.312278072583542118e-06 7.667581544286960690e-03
6.000000000000000000e+00 1.499040000000000000e+08 -3.183514079075733618e-04 -3.206649498528303058e-04 2.313541945256944021e-06 7.214826398453425341e-03
7.000000000000000000e+00 1.653696000000000000e+08 -3.316058018129439556e-04 -3.338930729796813087e-04 2.287271166737353100e-06 6.850310329368654826e-03
8.000000000000000000e+00 1.680480000000000000e+08 -3.317807501513719533e-04 -3.341225985944963552e-04 2.341848443124401862e-06 7.008949568139078747e-03
9.000000000000000000e+00 1.707264000000000000e+08 -3.335708552321253999e-04 -3.359194676812706708e-04 2.348612449145270811e-06 6.991593745241633101e-03
1.000000000000000000e+01 1.734048000000000000e+08 -3.363481613542850077e-04 -3.386986911167696773e-04 2.350529762484669660e-06 6.939884399123058718e-03
1.100000000000000000e+01 1.760832000000000000e+08 -3.397647197909858699e-04 -3.421292366503479623e-04 2.364516859362092438e-06 6.911180355447379270e-03
1.200000000000000000e+01 1.787616000000000000e+08 -3.438355771719623678e-04 -3.461558324571830563e-04 2.320255285220688447e-06 6.702921250092433447e-03
1.300000000000000000e+01 1.814400000000000000e+08 -3.483163917326604058e-04 -3.506267532093410217e-04 2.310361476680615912e-06 6.589233295900894828e-03
1.400000000000000000e+01 1.969920000000000000e+08 -3.753103716237167270e-04 -3.776623181773122598e-04 2.351946553595532854e-06 6.227644221818537558e-03
1.500000000000000000e+01 2.384640000000000000e+08 -4.247062579864467223e-04 -4.270594274180930842e-04 2.353169431646361890e-06 5.510168563361553772e-03
1.600000000000000000e+01 2.799360000000000000e+08 -4.597055735126907112e-04 -4.620366845026919740e-04 2.331110990001262779e-06 5.045294168601196887e-03
1.700000000000000000e+01 3.628800000000000000e+08 -5.039930487758029470e-04 -5.063029305913953164e-04 2.309881815592369422e-06 4.562252509370772272e-03
1.800000000000000000e+01 4.458240000000000000e+08 -5.371326259070066233e-04 -5.394093525049848629e-04 2.276726597978239591e-06 4.220777017315805249e-03
1.900000000000000000e+01 5.737824000000000000e+08 -5.766783727456875706e-04 -5.788903478230050803e-04 2.211975077317509739e-06 3.821060561185618629e-03


==> aster/compa_qoI_diffmesh/extrados_EPMZZ_27.txt <==
1.000000000000000000e+00 8.251200000000000000e+07 -3.127360988615564556e-04 -3.152148871016234089e-04 2.478788240066953294e-06 7.863804475921869902e-03
2.000000000000000000e+00 8.769600000000000000e+07 -3.348919549841169888e-04 -3.373630874577946705e-04 2.471132473677681730e-06 7.324845442632573790e-03
3.000000000000000000e+00 9.806400000000000000e+07 -3.762169115525798558e-04 -3.786636891706341378e-04 2.446777618054282039e-06 6.461611419392553589e-03
4.000000000000000000e+00 1.084320000000000000e+08 -4.150052694503126227e-04 -4.173538353688314821e-04 2.348565918518859437e-06 5.627277670620523496e-03
5.000000000000000000e+00 1.291680000000000000e+08 -4.846408465468710091e-04 -4.869703716807991293e-04 2.329525133928120155e-06 4.783710199632195369e-03
6.000000000000000000e+00 1.499040000000000000e+08 -5.473342978878539388e-04 -5.496227694446424858e-04 2.288471556788546947e-06 4.163713157482351254e-03
7.000000000000000000e+00 1.653696000000000000e+08 -5.911276690678713037e-04 -5.934088402829729983e-04 2.281171215101694509e-06 3.844181380941165231e-03
8.000000000000000000e+00 1.680480000000000000e+08 -5.966674029334820967e-04 -5.989752322414148645e-04 2.307829307932767783e-06 3.852962833365712950e-03
9.000000000000000000e+00 1.707264000000000000e+08 -6.040129235492569439e-04 -6.063221772377641377e-04 2.309253688507193793e-06 3.808624812352261017e-03
1.000000000000000000e+01 1.734048000000000000e+08 -6.125571271988461929e-04 -6.148634053087792669e-04 2.306278109933074076e-06 3.750878796852254345e-03
1.100000000000000000e+01 1.760832000000000000e+08 -6.219643504185931463e-04 -6.242676212036714746e-04 2.303270785078328359e-06 3.689556701078480078e-03
1.200000000000000000e+01 1.787616000000000000e+08 -6.322158216734636346e-04 -6.345139805456048504e-04 2.298158872141215815e-06 3.621919993260162406e-03
1.300000000000000000e+01 1.814400000000000000e+08 -6.430875640029249610e-04 -6.453795464776966063e-04 2.291982474771645309e-06 3.551371417456058218e-03
1.400000000000000000e+01 1.969920000000000000e+08 -7.063201949546328139e-04 -7.086504461024385314e-04 2.330251147805717515e-06 3.288294194439651211e-03
1.500000000000000000e+01 2.384640000000000000e+08 -8.403283415260795475e-04 -8.426342525216735848e-04 2.305910995594037324e-06 2.736550275155977350e-03
1.600000000000000000e+01 2.799360000000000000e+08 -9.497578257197055764e-04 -9.520356073053418133e-04 2.277781585636236977e-06 2.392538228778343535e-03
1.700000000000000000e+01 3.628800000000000000e+08 -1.115843982709793791e-03 -1.118078785505815338e-03 2.234802796021546564e-06 1.998788300960856537e-03
1.800000000000000000e+01 4.458240000000000000e+08 -1.250715174697264800e-03 -1.252909870175870780e-03 2.194695478605979480e-06 1.751678656899646226e-03
1.900000000000000000e+01 5.737824000000000000e+08 -1.416252122354068940e-03 -1.418380998908350902e-03 2.128876554281962374e-06 1.500920102511553922e-03


==> aster/compa_qoI_diffmesh/prompt_pycode.txt <==
j = 1 is mu = (500000000.0, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 2 is mu = (500000000.0, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 3 is mu = (500000000.0, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 4 is mu = (500000000.0, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 5 is mu = (500000000.0, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 6 is mu = (500000000.0, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 7 is mu = (1077217345.0159433, 1e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 8 is mu = (1077217345.0159433, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 9 is mu = (1077217345.0159433, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 10 is mu = (1077217345.0159433, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 11 is mu = (1077217345.0159433, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 12 is mu = (1077217345.0159433, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 13 is mu = (1077217345.0159433, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 14 is mu = (2320794416.8063865, 1e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 15 is mu = (2320794416.8063865, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 16 is mu = (2320794416.8063865, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 17 is mu = (2320794416.8063865, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 18 is mu = (2320794416.8063865, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 19 is mu = (2320794416.8063865, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 20 is mu = (2320794416.8063865, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 21 is mu = (5000000000.0, 1e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 22 is mu = (5000000000.0, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 23 is mu = (5000000000.0, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 24 is mu = (5000000000.0, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 25 is mu = (5000000000.0, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 26 is mu = (5000000000.0, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 27 is mu = (5000000000.0, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 28 is mu = (10772173450.159433, 1e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 29 is mu = (10772173450.159433, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 30 is mu = (10772173450.159433, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 31 is mu = (10772173450.159433, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 32 is mu = (10772173450.159433, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 33 is mu = (10772173450.159433, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 34 is mu = (10772173450.159433, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 35 is mu = (23207944168.063866, 1e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 36 is mu = (23207944168.063866, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 37 is mu = (23207944168.063866, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 38 is mu = (23207944168.063866, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 39 is mu = (23207944168.063866, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 40 is mu = (23207944168.063866, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 41 is mu = (23207944168.063866, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 42 is mu = (50000000000.0, 1e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 43 is mu = (50000000000.0, 2.1544346900318823e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 44 is mu = (50000000000.0, 4.641588833612782e-05, 7.56e-06, 1.38e+18, 1.38e+18)
j = 45 is mu = (50000000000.0, 0.0001, 7.56e-06, 1.38e+18, 1.38e+18)
j = 46 is mu = (50000000000.0, 0.00021544346900318823, 7.56e-06, 1.38e+18, 1.38e+18)
j = 47 is mu = (50000000000.0, 0.00046415888336127773, 7.56e-06, 1.38e+18, 1.38e+18)
j = 48 is mu = (50000000000.0, 0.001, 7.56e-06, 1.38e+18, 1.38e+18)
number of not computed errors c = 4
compute max for maxrel_tte_list =  0.044244847484070066
compute mean for maxrel_tte_list =  0.00768837324715337
compute max for maxrel_tte_list =  0.00786755848461949
compute mean for maxrel_tte_list =  0.004836690649507761
compute max for maxrel_zze_list =  0.05027442821350532
compute mean for maxrel_zze_list =  0.010924371593013592
compute max for maxrel_zze_list =  0.013807347131197962
compute mean for maxrel_zze_list =  0.006730305785246656
compute max for maxrel_h2_list =  0.02856980484420317
compute mean for maxrel_h2_list =  0.0006545376829040437
compute max for meanrel_h2_list =  0.02856980484420317
compute mean for meanrel_h2_list =  3.912328253042865e-05

==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em2/arr_data_Glines_track.txt <==
1.000000000000000000e+00 5.530000000000000000e+02 1.000000000000000000e+02
2.000000000000000000e+00 1.433000000000000000e+03 1.591320072332730433e+02
3.000000000000000000e+00 2.665000000000000000e+03 8.597348220516398953e+01
4.000000000000000000e+00 4.249000000000000000e+03 5.943714821763602174e+01
5.000000000000000000e+00 6.185000000000000000e+03 4.556366203812661553e+01
6.000000000000000000e+00 8.473000000000000000e+03 3.699272433306386176e+01
7.000000000000000000e+00 1.123300000000000000e+04 3.257405877493214064e+01
8.000000000000000000e+00 1.422500000000000000e+04 2.663580521677200963e+01
9.000000000000000000e+00 1.756900000000000000e+04 2.350790861159929790e+01
1.000000000000000000e+01 2.143300000000000000e+04 2.199328362456599706e+01
1.100000000000000000e+01 2.548100000000000000e+04 1.888676340223020489e+01
1.200000000000000000e+01 2.988100000000000000e+04 1.726776814096778168e+01
1.300000000000000000e+01 3.463300000000000000e+04 1.590308222616378231e+01
1.400000000000000000e+01 3.973700000000000000e+04 1.473738919527618130e+01


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em2/arr_data_track_throughiters_incrAS.txt <==
1.000000000000000000e+00 1.375000000000000000e+00 2.257961888716206456e-01 9.601830644938715714e-03 1.828622817993164062e-02 2.914094924926757812e-02 2.500000000000000000e+01
2.000000000000000000e+00 1.437500000000000000e+00 3.633903253815484735e-01 9.599536530046703237e-03 2.709078788757324219e-02 1.052899360656738281e-01 6.000000000000000000e+00
3.000000000000000000e+00 1.687500000000000000e+00 4.328965396007932176e-01 8.385626360343482674e-03 4.083204269409179688e-02 1.315288543701171875e-01 5.000000000000000000e+00
4.000000000000000000e+00 1.937500000000000000e+00 5.475413451522110897e-01 8.399889113949055713e-03 9.660673141479492188e-02 2.052028179168701172e-01 6.000000000000000000e+00
5.000000000000000000e+00 2.125000000000000000e+00 7.097284576083869867e-01 9.024483750256223277e-03 1.647062301635742188e-01 3.052165508270263672e-01 6.000000000000000000e+00
6.000000000000000000e+00 2.062500000000000000e+00 9.169232328180080271e-01 9.961262245854040492e-03 1.104693412780761719e-01 2.993011474609375000e-01 2.000000000000000000e+00
7.000000000000000000e+00 2.625000000000000000e+00 1.039607361397620888e+00 9.808926190786750043e-03 4.362428188323974609e-01 6.663501262664794922e-01 1.000000000000000000e+01
8.000000000000000000e+00 2.812500000000000000e+00 1.185930945329626507e+00 9.943362304850052180e-03 5.466206073760986328e-01 9.306328296661376953e-01 7.000000000000000000e+00
9.000000000000000000e+00 3.000000000000000000e+00 1.305155304368407654e+00 9.846653858497356887e-03 5.264785289764404297e-01 1.011825084686279297e+00 5.000000000000000000e+00
1.000000000000000000e+01 3.250000000000000000e+00 1.405727774407465436e+00 9.601956712195063373e-03 7.373063564300537109e-01 1.337842464447021484e+00 6.000000000000000000e+00
1.100000000000000000e+01 3.312500000000000000e+00 1.583246612202240611e+00 9.918370641207237617e-03 5.608043670654296875e-01 1.159255743026733398e+00 3.000000000000000000e+00
1.200000000000000000e+01 3.750000000000000000e+00 1.654419852572875493e+00 9.570798417209954237e-03 1.614652633666992188e+00 2.504725694656372070e+00 9.000000000000000000e+00
1.300000000000000000e+01 3.750000000000000000e+00 1.860817280179002609e+00 9.999048478122418357e-03 2.942376375198364258e+00 4.058058500289916992e+00 8.000000000000000000e+00
1.400000000000000000e+01 4.125000000000000000e+00 1.939812116876697301e+00 9.731104348732899298e-03 3.629299640655517578e+00 4.886907815933227539e+00 9.000000000000000000e+00


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em2/arr_data_track_throughiters_ref.txt <==
1.000000000000000000e+00 1.375000000000000000e+00 2.257961888716206456e-01 9.601830644938715714e-03 2.188920974731445312e-02 2.938699722290039062e-02 2.500000000000000000e+01
2.000000000000000000e+00 1.562500000000000000e+00 3.645322795141376360e-01 9.629703074519007158e-03 8.040928840637207031e-02 1.664257049560546875e-01 2.900000000000000000e+01
3.000000000000000000e+00 1.625000000000000000e+00 5.119104603902989714e-01 9.916202736901233439e-03 1.754443645477294922e-01 3.063802719116210938e-01 2.900000000000000000e+01
4.000000000000000000e+00 2.000000000000000000e+00 6.430796751898010255e-01 9.865552639731814052e-03 4.020054340362548828e-01 5.596959590911865234e-01 3.700000000000000000e+01
5.000000000000000000e+00 2.000000000000000000e+00 7.777186938810880523e-01 9.889007042004559558e-03 6.568388938903808594e-01 8.295977115631103516e-01 3.700000000000000000e+01
6.000000000000000000e+00 2.250000000000000000e+00 8.548127067351882769e-01 9.286506479618891405e-03 1.059642553329467773e+00 1.309179782867431641e+00 4.200000000000000000e+01
7.000000000000000000e+00 2.562500000000000000e+00 9.684683152538106077e-01 9.137713501440738323e-03 1.593670845031738281e+00 1.924041986465454102e+00 4.600000000000000000e+01
8.000000000000000000e+00 3.000000000000000000e+00 1.064880236231690036e+00 8.928420361931749608e-03 2.726378917694091797e+00 3.126892328262329102e+00 5.800000000000000000e+01
9.000000000000000000e+00 3.062500000000000000e+00 1.311222055774713180e+00 9.892424044576745429e-03 2.978650093078613281e+00 3.497093915939331055e+00 5.200000000000000000e+01
1.000000000000000000e+01 3.312500000000000000e+00 1.409256686965746130e+00 9.626061283679406347e-03 4.254869222640991211e+00 4.866046190261840820e+00 5.800000000000000000e+01
1.100000000000000000e+01 3.500000000000000000e+00 1.575230164273007327e+00 9.868150984221848998e-03 5.905528068542480469e+00 6.530590534210205078e+00 6.600000000000000000e+01
1.200000000000000000e+01 3.875000000000000000e+00 1.692298636249848665e+00 9.789926713027743629e-03 7.966220378875732422e+00 8.890832901000976562e+00 7.400000000000000000e+01
1.300000000000000000e+01 4.000000000000000000e+00 1.798459942611043916e+00 9.663973106698156568e-03 1.068908548355102539e+01 1.181743359565734863e+01 7.300000000000000000e+01
1.400000000000000000e+01 4.250000000000000000e+00 1.966117067054764744e+00 9.863063631203585965e-03 1.613077688217163086e+01 1.741865587234497070e+01 8.100000000000000000e+01


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em2/speedups_incrdd.txt <==
1.000000000000000000e+00 1.197032517145166786e+00 1.008443375386578911e+00
2.000000000000000000e+00 2.968141374849287750e+00 1.580642093392932379e+00
3.000000000000000000e+00 4.296732491737805582e+00 2.329376876114793049e+00
4.000000000000000000e+00 4.161256965730334656e+00 2.727525697614568756e+00
5.000000000000000000e+00 3.987942005824894220e+00 2.718062665065839045e+00
6.000000000000000000e+00 9.592186764851881264e+00 4.374122164160081816e+00
7.000000000000000000e+00 3.653173820252659354e+00 2.887433963951876237e+00
8.000000000000000000e+00 4.987698745536362388e+00 3.359963487838801388e+00
9.000000000000000000e+00 5.657685791801598363e+00 3.456223777080620785e+00
1.000000000000000000e+01 5.770829432751050980e+00 3.637234068716119761e+00
1.100000000000000000e+01 1.053046020209303357e+01 5.633433841922838248e+00
1.200000000000000000e+01 4.933705375863954856e+00 3.549623385893650340e+00
1.300000000000000000e+01 3.632806996973800384e+00 2.912090497170773506e+00
1.400000000000000000e+01 4.444597712868403327e+00 3.564351227488546492e+00


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em4/arr_data_Glines_track.txt <==
1.000000000000000000e+00 5.530000000000000000e+02 1.000000000000000000e+02
2.000000000000000000e+00 1.433000000000000000e+03 1.591320072332730433e+02
3.000000000000000000e+00 2.665000000000000000e+03 8.597348220516398953e+01
4.000000000000000000e+00 4.249000000000000000e+03 5.943714821763602174e+01
5.000000000000000000e+00 6.185000000000000000e+03 4.556366203812661553e+01
6.000000000000000000e+00 8.473000000000000000e+03 3.699272433306386176e+01
7.000000000000000000e+00 1.123300000000000000e+04 3.257405877493214064e+01
8.000000000000000000e+00 1.422500000000000000e+04 2.663580521677200963e+01
9.000000000000000000e+00 1.756900000000000000e+04 2.350790861159929790e+01
1.000000000000000000e+01 2.143300000000000000e+04 2.199328362456599706e+01
1.100000000000000000e+01 2.548100000000000000e+04 1.888676340223020489e+01
1.200000000000000000e+01 2.988100000000000000e+04 1.726776814096778168e+01
1.300000000000000000e+01 3.463300000000000000e+04 1.590308222616378231e+01
1.400000000000000000e+01 3.973700000000000000e+04 1.473738919527618130e+01


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em4/arr_data_track_throughiters_incrAS.txt <==
1.000000000000000000e+00 3.375000000000000000e+00 2.220185433118030544e-03 9.441188815316887669e-05 8.638715744018554688e-02 8.861684799194335938e-02 6.600000000000000000e+01
2.000000000000000000e+00 4.000000000000000000e+00 3.523478880548526048e-03 9.307832890476581457e-05 1.378614902496337891e-01 1.451411247253417969e-01 2.000000000000000000e+01
3.000000000000000000e+00 4.500000000000000000e+00 5.136408761420150314e-03 9.949722570428489203e-05 4.005851745605468750e-01 4.887914657592773438e-01 2.300000000000000000e+01
4.000000000000000000e+00 5.500000000000000000e+00 6.456110011576242716e-03 9.904385976482054266e-05 8.336648941040039062e-01 9.434683322906494141e-01 2.900000000000000000e+01
5.000000000000000000e+00 6.250000000000000000e+00 7.660809502060043040e-03 9.741028434750528971e-05 2.258004426956176758e+00 2.401091575622558594e+00 4.300000000000000000e+01
6.000000000000000000e+00 6.750000000000000000e+00 9.149393413665907540e-03 9.939709664015602562e-05 1.688641309738159180e+00 1.865253210067749023e+00 2.200000000000000000e+01
7.000000000000000000e+00 8.000000000000000000e+00 1.041788620817984956e-02 9.829506857538230428e-05 6.899823665618896484e+00 7.110414505004882812e+00 5.800000000000000000e+01
8.000000000000000000e+00 8.375000000000000000e+00 1.184269939279923058e-02 9.929435705659945806e-05 7.305896759033203125e+00 7.635160207748413086e+00 3.300000000000000000e+01
9.000000000000000000e+00 8.937500000000000000e+00 1.291228378135293037e-02 9.741583127473000148e-05 1.314731240272521973e+01 1.357744598388671875e+01 3.100000000000000000e+01
1.000000000000000000e+01 9.750000000000000000e+00 1.451673028030937493e-02 9.915790118957875786e-05 2.302110600471496582e+01 2.349945497512817383e+01 3.700000000000000000e+01
1.100000000000000000e+01 9.937500000000000000e+00 1.566041757016904679e-02 9.810589497548828782e-05 1.087441921234130859e+01 1.128086876869201660e+01 1.200000000000000000e+01
1.200000000000000000e+01 1.112500000000000000e+01 1.704522970089863976e-02 9.860644333337676153e-05 3.621657180786132812e+01 3.716402697563171387e+01 3.400000000000000000e+01
1.300000000000000000e+01 1.175000000000000000e+01 1.859288036268788233e-02 9.990831129672367501e-05 2.539894223213195801e+01 2.647617602348327637e+01 1.800000000000000000e+01
1.400000000000000000e+01 1.218750000000000000e+01 1.930457082997164009e-02 9.684174643492040073e-05 6.270028710365295410e+01 6.380382704734802246e+01 2.700000000000000000e+01


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em4/arr_data_track_throughiters_ref.txt <==
1.000000000000000000e+00 3.375000000000000000e+00 2.220185433118030544e-03 9.441188815316887669e-05 8.778452873229980469e-02 9.653663635253906250e-02 6.600000000000000000e+01
2.000000000000000000e+00 3.687500000000000000e+00 3.763582997024417579e-03 9.942106308379176666e-05 2.989788055419921875e-01 3.809161186218261719e-01 7.400000000000000000e+01
3.000000000000000000e+00 4.312500000000000000e+00 4.885505899976100644e-03 9.463699362492693202e-05 9.072246551513671875e-01 1.031713008880615234e+00 8.800000000000000000e+01
4.000000000000000000e+00 5.750000000000000000e+00 6.405450969699433630e-03 9.826669409842542073e-05 2.165551424026489258e+00 2.310480117797851562e+00 1.170000000000000000e+02
5.000000000000000000e+00 6.375000000000000000e+00 7.670476726503877747e-03 9.753320700752859387e-05 3.601726055145263672e+00 3.755809783935546875e+00 1.240000000000000000e+02
6.000000000000000000e+00 6.812500000000000000e+00 9.123277179954543403e-03 9.911337533878450553e-05 6.126437902450561523e+00 6.355640888214111328e+00 1.400000000000000000e+02
7.000000000000000000e+00 7.875000000000000000e+00 1.048659233397862718e-02 9.894332612129761470e-05 1.288102054595947266e+01 1.321759033203125000e+01 1.800000000000000000e+02
8.000000000000000000e+00 8.500000000000000000e+00 1.187552284004726386e-02 9.956956315470039836e-05 1.928009176254272461e+01 1.970612859725952148e+01 2.000000000000000000e+02
9.000000000000000000e+00 9.000000000000000000e+00 1.265804230589926034e-02 9.549772406029592969e-05 3.003669381141662598e+01 3.055719852447509766e+01 1.990000000000000000e+02
1.000000000000000000e+01 9.875000000000000000e+00 1.460870673380023840e-02 9.978615506706422025e-05 5.778603672981262207e+01 5.844697141647338867e+01 2.290000000000000000e+02
1.100000000000000000e+01 1.037500000000000000e+01 1.564243283621606639e-02 9.799322822107721755e-05 9.641320991516113281e+01 9.703681254386901855e+01 2.590000000000000000e+02
1.200000000000000000e+01 1.125000000000000000e+01 1.705242496530140484e-02 9.864806784909465058e-05 1.441370198726654053e+02 1.448936741352081299e+02 2.700000000000000000e+02
1.300000000000000000e+01 1.162500000000000000e+01 1.856029241024646087e-02 9.973320086555163789e-05 2.313266127109527588e+02 2.322459192276000977e+02 2.930000000000000000e+02
1.400000000000000000e+01 1.243750000000000000e+01 1.985166491125861174e-02 9.958625429073769599e-05 3.376823790073394775e+02 3.387545199394226074e+02 3.260000000000000000e+02


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em4/speedups_incrdd.txt <==
1.000000000000000000e+00 1.016175683209414426e+00 1.089371135851229244e+00
2.000000000000000000e+00 2.168689784221931482e+00 2.624453402456773166e+00
3.000000000000000000e+00 2.264748454923769749e+00 2.110742680987639730e+00
4.000000000000000000e+00 2.597628182909097916e+00 2.448921748320084468e+00
5.000000000000000000e+00 1.595092557015241663e+00 1.564209304662499189e+00
6.000000000000000000e+00 3.628027969658356611e+00 3.407387722969399846e+00
7.000000000000000000e+00 1.866862280864401979e+00 1.858905739282519232e+00
8.000000000000000000e+00 2.638976760615226347e+00 2.580971199171576025e+00
9.000000000000000000e+00 2.284626157144521663e+00 2.250585166071690679e+00
1.000000000000000000e+01 2.510132950084041692e+00 2.487162850301578132e+00
1.100000000000000000e+01 8.866056019409514377e+00 8.601891798721824856e+00
1.200000000000000000e+01 3.979863710937388888e+00 3.898761407912394894e+00
1.300000000000000000e+01 9.107726242957618012e+00 8.771883032565108707e+00
1.400000000000000000e+01 5.385659214751281176e+00 5.309313494440343284e+00


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em6/arr_data_Glines_track.txt <==
1.000000000000000000e+00 5.530000000000000000e+02 1.000000000000000000e+02
2.000000000000000000e+00 1.433000000000000000e+03 1.591320072332730433e+02
3.000000000000000000e+00 2.665000000000000000e+03 8.597348220516398953e+01
4.000000000000000000e+00 4.249000000000000000e+03 5.943714821763602174e+01
5.000000000000000000e+00 6.185000000000000000e+03 4.556366203812661553e+01
6.000000000000000000e+00 8.473000000000000000e+03 3.699272433306386176e+01
7.000000000000000000e+00 1.123300000000000000e+04 3.257405877493214064e+01
8.000000000000000000e+00 1.422500000000000000e+04 2.663580521677200963e+01
9.000000000000000000e+00 1.756900000000000000e+04 2.350790861159929790e+01
1.000000000000000000e+01 2.143300000000000000e+04 2.199328362456599706e+01
1.100000000000000000e+01 2.548100000000000000e+04 1.888676340223020489e+01
1.200000000000000000e+01 2.988100000000000000e+04 1.726776814096778168e+01
1.300000000000000000e+01 3.463300000000000000e+04 1.590308222616378231e+01
1.400000000000000000e+01 3.973700000000000000e+04 1.473738919527618130e+01


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em6/arr_data_track_throughiters_incrAS.txt <==
1.000000000000000000e+00 7.687500000000000000e+00 2.250298069025221718e-05 9.569240768584327244e-07 5.828268527984619141e-01 5.948965549468994141e-01 1.900000000000000000e+02
2.000000000000000000e+00 1.018750000000000000e+01 3.758886356507441616e-05 9.929699381429796549e-07 1.572835206985473633e+00 1.610044002532958984e+00 1.100000000000000000e+02
3.000000000000000000e+00 1.181250000000000000e+01 5.079063826140860970e-05 9.838639861993433049e-07 3.235541105270385742e+00 3.253989934921264648e+00 8.500000000000000000e+01
4.000000000000000000e+00 1.456250000000000000e+01 6.457327680195053504e-05 9.906254014661472352e-07 6.866091012954711914e+00 6.975180149078369141e+00 9.400000000000000000e+01
5.000000000000000000e+00 1.631250000000000000e+01 7.828382518831780539e-05 9.954104288004871717e-07 8.090589046478271484e+00 8.237169265747070312e+00 6.100000000000000000e+01
6.000000000000000000e+00 1.762500000000000000e+01 9.172932501480660127e-05 9.965282036746338268e-07 1.885513329505920410e+01 1.903456830978393555e+01 5.900000000000000000e+01
7.000000000000000000e+00 2.018750000000000000e+01 1.056189529100439942e-04 9.965382623397552884e-07 4.071260499954223633e+01 4.092807769775390625e+01 8.600000000000000000e+01
8.000000000000000000e+00 2.100000000000000000e+01 1.169093210206552911e-04 9.802187389581030542e-07 4.161415958404541016e+01 4.186873459815979004e+01 5.000000000000000000e+01
9.000000000000000000e+00 2.181250000000000000e+01 1.323916019316206906e-04 9.988192773912722761e-07 5.524301528930664062e+01 5.554373216629028320e+01 4.700000000000000000e+01
1.000000000000000000e+01 2.443750000000000000e+01 1.461048467047491015e-04 9.979829943192492077e-07 1.101488926410675049e+02 1.104976177215576172e+02 8.200000000000000000e+01
1.100000000000000000e+01 2.568750000000000000e+01 1.592205226634779377e-04 9.974492572995231647e-07 1.006817636489868164e+02 1.010891039371490479e+02 5.200000000000000000e+01
1.200000000000000000e+01 2.687500000000000000e+01 1.724484750482585559e-04 9.976122986407657294e-07 1.293338534832000732e+02 1.297850940227508545e+02 4.800000000000000000e+01
1.300000000000000000e+01 2.843750000000000000e+01 1.852981060736176089e-04 9.956940776883481639e-07 1.277868235111236572e+02 1.283564362525939941e+02 4.300000000000000000e+01
1.400000000000000000e+01 2.925000000000000000e+01 1.991192957325454559e-04 9.988857311291711402e-07 1.485539066791534424e+02 1.493320045471191406e+02 3.700000000000000000e+01


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em6/arr_data_track_throughiters_ref.txt <==
1.000000000000000000e+00 7.687500000000000000e+00 2.250298069025221718e-05 9.569240768584327244e-07 7.889645099639892578e-01 7.968773841857910156e-01 1.900000000000000000e+02
2.000000000000000000e+00 9.812500000000000000e+00 3.756341126904208261e-05 9.922975750433856657e-07 2.734172582626342773e+00 2.816182613372802734e+00 2.500000000000000000e+02
3.000000000000000000e+00 1.168750000000000000e+01 5.106750097249327042e-05 9.892270857759966202e-07 6.821473121643066406e+00 6.932572126388549805e+00 2.970000000000000000e+02
4.000000000000000000e+00 1.425000000000000000e+01 6.484143064484394758e-05 9.947391776507708652e-07 1.692896938323974609e+01 1.705608725547790527e+01 3.820000000000000000e+02
5.000000000000000000e+00 1.612500000000000000e+01 7.847102306621425033e-05 9.977907253618674298e-07 3.109125828742980957e+01 3.130284976959228516e+01 4.110000000000000000e+02
6.000000000000000000e+00 1.731250000000000000e+01 9.188469388434992449e-05 9.982160985811753328e-07 5.712764048576354980e+01 5.738761448860168457e+01 4.350000000000000000e+02
7.000000000000000000e+00 2.006250000000000000e+01 1.053821924607161213e-04 9.943043749524702728e-07 1.218466179370880127e+02 1.221544985771179199e+02 5.250000000000000000e+02
8.000000000000000000e+00 2.081250000000000000e+01 1.184430279180193952e-04 9.930780065318150513e-07 1.910489130020141602e+02 1.913154046535491943e+02 5.540000000000000000e+02
9.000000000000000000e+00 2.300000000000000000e+01 1.304101064092331975e-04 9.838700215702924653e-07 3.122912194728851318e+02 3.125847556591033936e+02 6.030000000000000000e+02
1.000000000000000000e+01 2.468750000000000000e+01 1.454056765954617669e-04 9.932072466630805787e-07 4.250812578201293945e+02 4.254441511631011963e+02 6.340000000000000000e+02
1.100000000000000000e+01 2.543750000000000000e+01 1.591541420718809807e-04 9.970334109583614621e-07 6.808529462814331055e+02 6.812669301033020020e+02 7.120000000000000000e+02
1.200000000000000000e+01 2.718750000000000000e+01 1.723909776018808977e-04 9.972796766234894479e-07 9.713738365173339844e+02 9.722614746093750000e+02 7.370000000000000000e+02
1.300000000000000000e+01 2.843750000000000000e+01 1.859958793759201423e-04 9.994435425878742096e-07 1.116607018232345581e+03 1.117313119649887085e+03 7.700000000000000000e+02
1.400000000000000000e+01 2.937500000000000000e+01 1.990074178525391235e-04 9.983244936179789873e-07 1.433180290699005127e+03 1.434089776515960693e+03 7.790000000000000000e+02


==> aster/data_ss_7x7/EQP_strat/mesh_2/nit_15_eps_1em5/delta_1em6/speedups_incrdd.txt <==
1.000000000000000000e+00 1.353685929493040341e+00 1.339522607013450273e+00
2.000000000000000000e+00 1.738371935268864465e+00 1.749133942266371644e+00
3.000000000000000000e+00 2.108294377880578274e+00 2.130483580170106972e+00
4.000000000000000000e+00 2.465590588778786785e+00 2.445254013651751546e+00
5.000000000000000000e+00 3.842891797966605516e+00 3.800195037846326507e+00
6.000000000000000000e+00 3.029818967163349086e+00 3.014915471400732905e+00
7.000000000000000000e+00 2.992847496210523150e+00 2.984613630750159619e+00
8.000000000000000000e+00 4.590959301152413907e+00 4.569409763388403434e+00
9.000000000000000000e+00 5.653044422673560554e+00 5.627723299602332752e+00
1.000000000000000000e+01 3.859151441542896244e+00 3.850256321680850746e+00
1.100000000000000000e+01 6.762425702584369702e+00 6.739271628393022517e+00
1.200000000000000000e+01 7.510592241369437261e+00 7.491318490233871863e+00
1.300000000000000000e+01 8.738045031185444955e+00 8.704768940850888370e+00
1.400000000000000000e+01 9.647543593682705421e+00 9.603365205370014479e+00


==> aster/data_ss_7x7/sampling/mesh_1/nit_15_eps_1em5/arr_data_indexes.txt <==
1.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.000000000000000000e+00 5.000000000000000000e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.000000000000000000e+00 5.000000000000000000e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.000000000000000000e+00 2.320794416806386471e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
5.000000000000000000e+00 5.000000000000000000e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
6.000000000000000000e+00 2.320794416806386471e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
7.000000000000000000e+00 1.077217345015943336e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
8.000000000000000000e+00 5.000000000000000000e+08 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
9.000000000000000000e+00 1.077217345015943289e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.000000000000000000e+01 5.000000000000000000e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.100000000000000000e+01 1.077217345015943289e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.200000000000000000e+01 5.000000000000000000e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.300000000000000000e+01 5.000000000000000000e+08 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.400000000000000000e+01 5.000000000000000000e+08 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18


==> aster/data_ss_7x7/sampling/mesh_1/params_txt.txt <==
1.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.000000000000000000e+00 5.000000000000000000e+08 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.000000000000000000e+00 5.000000000000000000e+08 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
5.000000000000000000e+00 5.000000000000000000e+08 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
6.000000000000000000e+00 5.000000000000000000e+08 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
7.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
8.000000000000000000e+00 1.077217345015943289e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
9.000000000000000000e+00 1.077217345015943289e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.000000000000000000e+01 1.077217345015943289e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.100000000000000000e+01 1.077217345015943289e+09 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.200000000000000000e+01 1.077217345015943289e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.300000000000000000e+01 1.077217345015943289e+09 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.400000000000000000e+01 1.077217345015943289e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.500000000000000000e+01 2.320794416806386471e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.600000000000000000e+01 2.320794416806386471e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.700000000000000000e+01 2.320794416806386471e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.800000000000000000e+01 2.320794416806386471e+09 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.900000000000000000e+01 2.320794416806386471e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.000000000000000000e+01 2.320794416806386471e+09 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.100000000000000000e+01 2.320794416806386471e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.200000000000000000e+01 5.000000000000000000e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.300000000000000000e+01 5.000000000000000000e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.400000000000000000e+01 5.000000000000000000e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.500000000000000000e+01 5.000000000000000000e+09 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.600000000000000000e+01 5.000000000000000000e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.700000000000000000e+01 5.000000000000000000e+09 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.800000000000000000e+01 5.000000000000000000e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.900000000000000000e+01 1.077217345015943336e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.000000000000000000e+01 1.077217345015943336e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.100000000000000000e+01 1.077217345015943336e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.200000000000000000e+01 1.077217345015943336e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.300000000000000000e+01 1.077217345015943336e+10 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.400000000000000000e+01 1.077217345015943336e+10 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.500000000000000000e+01 1.077217345015943336e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.600000000000000000e+01 2.320794416806386566e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.700000000000000000e+01 2.320794416806386566e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.800000000000000000e+01 2.320794416806386566e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.900000000000000000e+01 2.320794416806386566e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.000000000000000000e+01 2.320794416806386566e+10 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.100000000000000000e+01 2.320794416806386566e+10 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.200000000000000000e+01 2.320794416806386566e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.300000000000000000e+01 5.000000000000000000e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.400000000000000000e+01 5.000000000000000000e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.500000000000000000e+01 5.000000000000000000e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.600000000000000000e+01 5.000000000000000000e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.700000000000000000e+01 5.000000000000000000e+10 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.800000000000000000e+01 5.000000000000000000e+10 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.900000000000000000e+01 5.000000000000000000e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18


==> aster/data_ss_7x7/sampling/mesh_2/nit_15_eps_1em5/arr_data_indexes.txt <==
1.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.000000000000000000e+00 5.000000000000000000e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.000000000000000000e+00 5.000000000000000000e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.000000000000000000e+00 2.320794416806386471e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
5.000000000000000000e+00 5.000000000000000000e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
6.000000000000000000e+00 2.320794416806386471e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
7.000000000000000000e+00 5.000000000000000000e+08 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
8.000000000000000000e+00 5.000000000000000000e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
9.000000000000000000e+00 1.077217345015943289e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.000000000000000000e+01 5.000000000000000000e+08 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.100000000000000000e+01 2.320794416806386566e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.200000000000000000e+01 1.077217345015943289e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.300000000000000000e+01 1.077217345015943289e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.400000000000000000e+01 2.320794416806386566e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18


==> aster/data_ss_7x7/sampling/mesh_2/params_txt.txt <==
1.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.000000000000000000e+00 5.000000000000000000e+08 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.000000000000000000e+00 5.000000000000000000e+08 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
5.000000000000000000e+00 5.000000000000000000e+08 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
6.000000000000000000e+00 5.000000000000000000e+08 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
7.000000000000000000e+00 5.000000000000000000e+08 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
8.000000000000000000e+00 1.077217345015943289e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
9.000000000000000000e+00 1.077217345015943289e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.000000000000000000e+01 1.077217345015943289e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.100000000000000000e+01 1.077217345015943289e+09 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.200000000000000000e+01 1.077217345015943289e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.300000000000000000e+01 1.077217345015943289e+09 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.400000000000000000e+01 1.077217345015943289e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.500000000000000000e+01 2.320794416806386471e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.600000000000000000e+01 2.320794416806386471e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.700000000000000000e+01 2.320794416806386471e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.800000000000000000e+01 2.320794416806386471e+09 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
1.900000000000000000e+01 2.320794416806386471e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.000000000000000000e+01 2.320794416806386471e+09 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.100000000000000000e+01 2.320794416806386471e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.200000000000000000e+01 5.000000000000000000e+09 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.300000000000000000e+01 5.000000000000000000e+09 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.400000000000000000e+01 5.000000000000000000e+09 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.500000000000000000e+01 5.000000000000000000e+09 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.600000000000000000e+01 5.000000000000000000e+09 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.700000000000000000e+01 5.000000000000000000e+09 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.800000000000000000e+01 5.000000000000000000e+09 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
2.900000000000000000e+01 1.077217345015943336e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.000000000000000000e+01 1.077217345015943336e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.100000000000000000e+01 1.077217345015943336e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.200000000000000000e+01 1.077217345015943336e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.300000000000000000e+01 1.077217345015943336e+10 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.400000000000000000e+01 1.077217345015943336e+10 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.500000000000000000e+01 1.077217345015943336e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.600000000000000000e+01 2.320794416806386566e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.700000000000000000e+01 2.320794416806386566e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.800000000000000000e+01 2.320794416806386566e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
3.900000000000000000e+01 2.320794416806386566e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.000000000000000000e+01 2.320794416806386566e+10 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.100000000000000000e+01 2.320794416806386566e+10 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.200000000000000000e+01 2.320794416806386566e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.300000000000000000e+01 5.000000000000000000e+10 1.000000000000000082e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.400000000000000000e+01 5.000000000000000000e+10 2.154434690031882321e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.500000000000000000e+01 5.000000000000000000e+10 4.641588833612781789e-05 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.600000000000000000e+01 5.000000000000000000e+10 1.000000000000000048e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.700000000000000000e+01 5.000000000000000000e+10 2.154434690031882321e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.800000000000000000e+01 5.000000000000000000e+10 4.641588833612777317e-04 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18
4.900000000000000000e+01 5.000000000000000000e+10 1.000000000000000021e-03 7.559999999999999616e-06 1.380000000000000000e+18 1.380000000000000000e+18


==> aster/proj_err/readme.txt <==
Here, we consider the Euclidean norm (there is a small inconsistency with the text...)

==> aster/proj_err/rel_errors/sampl_mesh1_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.558201062685134791e-09
2.000000000000000000e+00 8.000000000000000000e+00 6.249255659134541283e-10
3.000000000000000000e+00 1.000000000000000000e+01 1.329451539063984370e-10
4.000000000000000000e+00 1.200000000000000000e+01 9.634165110023688403e-11
5.000000000000000000e+00 1.400000000000000000e+01 4.445908558527102453e-11
6.000000000000000000e+00 1.600000000000000000e+01 3.816347666897395548e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.113644516087292070e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.742936008190449172e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.077826906726674818e-11
1.000000000000000000e+01 2.400000000000000000e+01 1.718646266084078290e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.348405990307732447e-11
1.200000000000000000e+01 2.800000000000000000e+01 9.470466728732118827e-12
1.300000000000000000e+01 3.000000000000000000e+01 6.621052809195877482e-12
1.400000000000000000e+01 3.200000000000000000e+01 5.101827113801385962e-12


==> aster/proj_err/rel_errors/sampl_mesh1_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.545995968483083803e-09
2.000000000000000000e+00 8.000000000000000000e+00 6.348398864333434834e-10
3.000000000000000000e+00 1.000000000000000000e+01 1.304610137007022067e-10
4.000000000000000000e+00 1.200000000000000000e+01 9.418569347235129286e-11
5.000000000000000000e+00 1.400000000000000000e+01 4.386773332732859302e-11
6.000000000000000000e+00 1.600000000000000000e+01 3.737720900375046503e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.099283926620379310e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.740642799779755572e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.012416091558398123e-11
1.000000000000000000e+01 2.400000000000000000e+01 1.683146155214875062e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.266083644464584202e-11
1.200000000000000000e+01 2.800000000000000000e+01 9.054522481906579552e-12
1.300000000000000000e+01 3.000000000000000000e+01 6.403473825340781210e-12
1.400000000000000000e+01 3.200000000000000000e+01 4.907908889784208371e-12


==> aster/proj_err/rel_errors/sampl_mesh2_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.558201062685134791e-09
2.000000000000000000e+00 8.000000000000000000e+00 6.249255659134541283e-10
3.000000000000000000e+00 1.000000000000000000e+01 1.329451539063984370e-10
4.000000000000000000e+00 1.200000000000000000e+01 9.634165110023688403e-11
5.000000000000000000e+00 1.400000000000000000e+01 4.445908558527102453e-11
6.000000000000000000e+00 1.600000000000000000e+01 3.521300465433652159e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.205821580279016532e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.526037490060952400e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.094472598189122175e-11
1.000000000000000000e+01 2.400000000000000000e+01 1.508935923115960426e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.193673486843768959e-11
1.200000000000000000e+01 2.800000000000000000e+01 9.293043742199194368e-12
1.300000000000000000e+01 3.000000000000000000e+01 8.512685366446172043e-12
1.400000000000000000e+01 3.200000000000000000e+01 7.411182883303253908e-12


==> aster/proj_err/rel_errors/sampl_mesh2_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.545995968483083803e-09
2.000000000000000000e+00 8.000000000000000000e+00 6.348398864333434834e-10
3.000000000000000000e+00 1.000000000000000000e+01 1.304610137007022067e-10
4.000000000000000000e+00 1.200000000000000000e+01 9.418569347235129286e-11
5.000000000000000000e+00 1.400000000000000000e+01 4.386773332732859302e-11
6.000000000000000000e+00 1.600000000000000000e+01 3.441582025881097118e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.109918236131701593e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.487785709784220842e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.028521976545110389e-11
1.000000000000000000e+01 2.400000000000000000e+01 1.415907603956877671e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.114988590449404189e-11
1.200000000000000000e+01 2.800000000000000000e+01 8.964323842887341006e-12
1.300000000000000000e+01 3.000000000000000000e+01 8.246875638478621308e-12
1.400000000000000000e+01 3.200000000000000000e+01 7.221269324090465237e-12


==> aster/proj_err/rel_errors/sampl_ranom_10_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 2.093230405462823541e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.404369465198854939e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.007044079072872971e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.409283625535159940e-10
5.000000000000000000e+00 1.300000000000000000e+01 5.843276683966758178e-11
6.000000000000000000e+00 1.500000000000000000e+01 5.438828617933946310e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.639840864560076495e-11
8.000000000000000000e+00 1.900000000000000000e+01 3.340194672864936656e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.792666255302952146e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.672908318106345508e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.179003282887060186e-11
1.200000000000000000e+01 2.700000000000000000e+01 9.346556961531870289e-12
1.300000000000000000e+01 2.900000000000000000e+01 8.330471381911987570e-12
1.400000000000000000e+01 3.100000000000000000e+01 6.983392339730703689e-12


==> aster/proj_err/rel_errors/sampl_ranom_10_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.964641515707265250e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.296436108121310581e-10
3.000000000000000000e+00 9.000000000000000000e+00 1.969748120704230861e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.399956932778552117e-10
5.000000000000000000e+00 1.300000000000000000e+01 5.791933959985205628e-11
6.000000000000000000e+00 1.500000000000000000e+01 5.375503640206976853e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.542436859378470749e-11
8.000000000000000000e+00 1.900000000000000000e+01 3.262526721808706300e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.800727719474928748e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.687416181040462741e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.163594840368870713e-11
1.200000000000000000e+01 2.700000000000000000e+01 9.091603234570012780e-12
1.300000000000000000e+01 2.900000000000000000e+01 8.130405020318093759e-12
1.400000000000000000e+01 3.100000000000000000e+01 6.856387497394233850e-12


==> aster/proj_err/rel_errors/sampl_ranom_1_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 2.856557061949828115e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.398563741452556464e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.906694243313393629e-10
4.000000000000000000e+00 1.100000000000000000e+01 2.199420366605213010e-10
5.000000000000000000e+00 1.300000000000000000e+01 1.316971394918974570e-10
6.000000000000000000e+00 1.500000000000000000e+01 8.415217841082189296e-11
7.000000000000000000e+00 1.700000000000000000e+01 5.617452573302555763e-11
8.000000000000000000e+00 1.900000000000000000e+01 5.201858749175838007e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.570485790726104189e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.761965642137582530e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.420976956670087319e-11
1.200000000000000000e+01 2.700000000000000000e+01 9.882033043050629283e-12
1.300000000000000000e+01 2.900000000000000000e+01 8.734989085401450864e-12
1.400000000000000000e+01 3.100000000000000000e+01 6.694455388648186765e-12


==> aster/proj_err/rel_errors/sampl_ranom_1_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 2.750738038786074309e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.322516523217166612e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.837644858804087368e-10
4.000000000000000000e+00 1.100000000000000000e+01 2.152484456055571941e-10
5.000000000000000000e+00 1.300000000000000000e+01 1.281074467587552208e-10
6.000000000000000000e+00 1.500000000000000000e+01 8.219464731944336518e-11
7.000000000000000000e+00 1.700000000000000000e+01 5.572923932268944923e-11
8.000000000000000000e+00 1.900000000000000000e+01 5.152861200533733972e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.601707849493047295e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.746678354637585198e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.418139505759964969e-11
1.200000000000000000e+01 2.700000000000000000e+01 9.559840329740689596e-12
1.300000000000000000e+01 2.900000000000000000e+01 8.404717143980238861e-12
1.400000000000000000e+01 3.100000000000000000e+01 6.524161102976154010e-12


==> aster/proj_err/rel_errors/sampl_ranom_2_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 8.963712337000741883e-10
2.000000000000000000e+00 8.000000000000000000e+00 4.542970595734409042e-10
3.000000000000000000e+00 1.000000000000000000e+01 1.734182246877193471e-10
4.000000000000000000e+00 1.200000000000000000e+01 9.666387541396832764e-11
5.000000000000000000e+00 1.400000000000000000e+01 7.113133853687603286e-11
6.000000000000000000e+00 1.600000000000000000e+01 4.840075074468559494e-11
7.000000000000000000e+00 1.800000000000000000e+01 4.535688111353887698e-11
8.000000000000000000e+00 2.000000000000000000e+01 3.608220059795052131e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.662252691284900912e-11
1.000000000000000000e+01 2.400000000000000000e+01 2.204517927787249531e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.537429206372761347e-11
1.200000000000000000e+01 2.800000000000000000e+01 1.080560123565225323e-11
1.300000000000000000e+01 3.000000000000000000e+01 8.747258928130863083e-12
1.400000000000000000e+01 3.200000000000000000e+01 5.254290055721023706e-12


==> aster/proj_err/rel_errors/sampl_ranom_2_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 8.472402097552842687e-10
2.000000000000000000e+00 8.000000000000000000e+00 4.427672764443848099e-10
3.000000000000000000e+00 1.000000000000000000e+01 1.627838254476934736e-10
4.000000000000000000e+00 1.200000000000000000e+01 9.113411182483567293e-11
5.000000000000000000e+00 1.400000000000000000e+01 6.737433577726179800e-11
6.000000000000000000e+00 1.600000000000000000e+01 4.628312309005019072e-11
7.000000000000000000e+00 1.800000000000000000e+01 4.309087300576154223e-11
8.000000000000000000e+00 2.000000000000000000e+01 3.418583814337292964e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.527967171954187059e-11
1.000000000000000000e+01 2.400000000000000000e+01 2.163877770364209673e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.516995381604232805e-11
1.200000000000000000e+01 2.800000000000000000e+01 1.032175506235453840e-11
1.300000000000000000e+01 3.000000000000000000e+01 8.417943100904640086e-12
1.400000000000000000e+01 3.200000000000000000e+01 5.063617088905661903e-12


==> aster/proj_err/rel_errors/sampl_ranom_3_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.491384927638332466e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.931504249792429499e-10
3.000000000000000000e+00 9.000000000000000000e+00 1.719908145230644907e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.115401122418873311e-10
5.000000000000000000e+00 1.300000000000000000e+01 6.342404804423263972e-11
6.000000000000000000e+00 1.500000000000000000e+01 4.921229066749833993e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.454122918632489802e-11
8.000000000000000000e+00 1.900000000000000000e+01 2.858455086672797810e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.247258610029290377e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.770508021244977871e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.659976569534788777e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.336257942614360453e-11
1.300000000000000000e+01 2.900000000000000000e+01 1.219256931376692730e-11
1.400000000000000000e+01 3.100000000000000000e+01 8.311527337223818515e-12


==> aster/proj_err/rel_errors/sampl_ranom_3_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.390209120052996747e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.885252416699862470e-10
3.000000000000000000e+00 9.000000000000000000e+00 1.701761394385807006e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.101048336297328762e-10
5.000000000000000000e+00 1.300000000000000000e+01 6.133211954051583177e-11
6.000000000000000000e+00 1.500000000000000000e+01 4.696124200002179576e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.271423135416141400e-11
8.000000000000000000e+00 1.900000000000000000e+01 2.764101158782634747e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.245903822594743096e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.743799213203280923e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.636396716631438282e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.333754312582380598e-11
1.300000000000000000e+01 2.900000000000000000e+01 1.211137313643764858e-11
1.400000000000000000e+01 3.100000000000000000e+01 8.043164263538311464e-12


==> aster/proj_err/rel_errors/sampl_ranom_4_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.387532316040860740e-09
2.000000000000000000e+00 7.000000000000000000e+00 5.615031028447277180e-10
3.000000000000000000e+00 9.000000000000000000e+00 3.206366358830937245e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.995895197864387550e-10
5.000000000000000000e+00 1.300000000000000000e+01 4.962566489753371820e-11
6.000000000000000000e+00 1.500000000000000000e+01 4.499313116439671426e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.299051786005484628e-11
8.000000000000000000e+00 1.900000000000000000e+01 2.806488349642515750e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.511103095219566695e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.920617212181913547e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.432687251802933985e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.391802055211296019e-11
1.300000000000000000e+01 2.900000000000000000e+01 9.675847147002847754e-12
1.400000000000000000e+01 3.100000000000000000e+01 8.530833086104611008e-12


==> aster/proj_err/rel_errors/sampl_ranom_4_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.318775838425130157e-09
2.000000000000000000e+00 7.000000000000000000e+00 5.431169356974289347e-10
3.000000000000000000e+00 9.000000000000000000e+00 3.220750350374360207e-10
4.000000000000000000e+00 1.100000000000000000e+01 2.005783122387074210e-10
5.000000000000000000e+00 1.300000000000000000e+01 4.895564411810261581e-11
6.000000000000000000e+00 1.500000000000000000e+01 4.474461001151395096e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.312340233375612333e-11
8.000000000000000000e+00 1.900000000000000000e+01 2.807990727128171055e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.517274619615712968e-11
1.000000000000000000e+01 2.300000000000000000e+01 1.922144925056378884e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.420132584773658470e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.383763696974687912e-11
1.300000000000000000e+01 2.900000000000000000e+01 9.454873366241055589e-12
1.400000000000000000e+01 3.100000000000000000e+01 8.185549682216745541e-12


==> aster/proj_err/rel_errors/sampl_ranom_5_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 9.502768156143566862e-10
2.000000000000000000e+00 8.000000000000000000e+00 4.362122930805188311e-10
3.000000000000000000e+00 1.000000000000000000e+01 2.231954517975069878e-10
4.000000000000000000e+00 1.200000000000000000e+01 8.775638034013207327e-11
5.000000000000000000e+00 1.400000000000000000e+01 6.767090961676910202e-11
6.000000000000000000e+00 1.600000000000000000e+01 5.058372878653295224e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.664788309101863459e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.887602557486046373e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.617892751587357493e-11
1.000000000000000000e+01 2.400000000000000000e+01 2.331792355634762417e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.515140845139194249e-11
1.200000000000000000e+01 2.800000000000000000e+01 1.146601139257756289e-11
1.300000000000000000e+01 3.000000000000000000e+01 8.451751453513566215e-12
1.400000000000000000e+01 3.200000000000000000e+01 7.350766264662235634e-12


==> aster/proj_err/rel_errors/sampl_ranom_5_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 9.384865981161706885e-10
2.000000000000000000e+00 8.000000000000000000e+00 4.230629980999887873e-10
3.000000000000000000e+00 1.000000000000000000e+01 2.109861057166458182e-10
4.000000000000000000e+00 1.200000000000000000e+01 8.498717276212482637e-11
5.000000000000000000e+00 1.400000000000000000e+01 6.597666061200829005e-11
6.000000000000000000e+00 1.600000000000000000e+01 4.877245055972910870e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.542377844579072409e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.772287348958098506e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.504033001791170577e-11
1.000000000000000000e+01 2.400000000000000000e+01 2.254165413218336058e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.472755645067693129e-11
1.200000000000000000e+01 2.800000000000000000e+01 1.105121121796686496e-11
1.300000000000000000e+01 3.000000000000000000e+01 8.029231005933708109e-12
1.400000000000000000e+01 3.200000000000000000e+01 6.985609950064644215e-12


==> aster/proj_err/rel_errors/sampl_ranom_6_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 2.056424221460274460e-09
2.000000000000000000e+00 7.000000000000000000e+00 2.655146735515853829e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.488385597509360075e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.707700082007822999e-10
5.000000000000000000e+00 1.300000000000000000e+01 1.396954058740648445e-10
6.000000000000000000e+00 1.500000000000000000e+01 7.407935036048805481e-11
7.000000000000000000e+00 1.700000000000000000e+01 4.122628734441612384e-11
8.000000000000000000e+00 1.900000000000000000e+01 3.568611107045238708e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.549039288143585173e-11
1.000000000000000000e+01 2.300000000000000000e+01 2.462698025045432560e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.802733032934399460e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.529205777075222651e-11
1.300000000000000000e+01 2.900000000000000000e+01 1.030126309564573887e-11
1.400000000000000000e+01 3.100000000000000000e+01 9.134161251070198684e-12


==> aster/proj_err/rel_errors/sampl_ranom_6_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.934808264336259819e-09
2.000000000000000000e+00 7.000000000000000000e+00 2.602679277367841652e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.439985707262015304e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.694056659703640367e-10
5.000000000000000000e+00 1.300000000000000000e+01 1.406007165661444971e-10
6.000000000000000000e+00 1.500000000000000000e+01 7.459727524143651120e-11
7.000000000000000000e+00 1.700000000000000000e+01 3.946077455933515477e-11
8.000000000000000000e+00 1.900000000000000000e+01 3.433232945916844877e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.496734077160079110e-11
1.000000000000000000e+01 2.300000000000000000e+01 2.409207692620267569e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.759545956483246352e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.518742124886852420e-11
1.300000000000000000e+01 2.900000000000000000e+01 1.026549661540730710e-11
1.400000000000000000e+01 3.100000000000000000e+01 8.962814950790381056e-12


==> aster/proj_err/rel_errors/sampl_ranom_7_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 8.261014673912723233e-10
2.000000000000000000e+00 8.000000000000000000e+00 4.784586722947880197e-10
3.000000000000000000e+00 1.000000000000000000e+01 3.670892130963469479e-10
4.000000000000000000e+00 1.200000000000000000e+01 8.415607837143041725e-11
5.000000000000000000e+00 1.400000000000000000e+01 5.533208905200643019e-11
6.000000000000000000e+00 1.600000000000000000e+01 4.441131083226293152e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.712857675419903965e-11
8.000000000000000000e+00 2.000000000000000000e+01 3.218075894952206337e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.243740087380590521e-11
1.000000000000000000e+01 2.400000000000000000e+01 1.707876571686337802e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.402519268679800949e-11
1.200000000000000000e+01 2.800000000000000000e+01 1.140046968733030924e-11
1.300000000000000000e+01 3.000000000000000000e+01 9.685480338212838884e-12
1.400000000000000000e+01 3.200000000000000000e+01 6.072417274571693443e-12


==> aster/proj_err/rel_errors/sampl_ranom_7_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 7.802313131017807280e-10
2.000000000000000000e+00 8.000000000000000000e+00 4.621234765742538223e-10
3.000000000000000000e+00 1.000000000000000000e+01 3.568977304652211605e-10
4.000000000000000000e+00 1.200000000000000000e+01 7.841818997864288271e-11
5.000000000000000000e+00 1.400000000000000000e+01 5.191832021128941893e-11
6.000000000000000000e+00 1.600000000000000000e+01 4.179418917704530502e-11
7.000000000000000000e+00 1.800000000000000000e+01 3.446486397710202476e-11
8.000000000000000000e+00 2.000000000000000000e+01 2.972825455973012481e-11
9.000000000000000000e+00 2.200000000000000000e+01 2.114331955832339764e-11
1.000000000000000000e+01 2.400000000000000000e+01 1.556604357122699237e-11
1.100000000000000000e+01 2.600000000000000000e+01 1.282871797530598890e-11
1.200000000000000000e+01 2.800000000000000000e+01 1.030064870266037339e-11
1.300000000000000000e+01 3.000000000000000000e+01 8.716136003485148372e-12
1.400000000000000000e+01 3.200000000000000000e+01 5.427315997435915447e-12


==> aster/proj_err/rel_errors/sampl_ranom_8_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 2.199620874467677191e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.890125066351692660e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.744409517766778474e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.672946211904267708e-10
5.000000000000000000e+00 1.300000000000000000e+01 6.615897557152819529e-11
6.000000000000000000e+00 1.500000000000000000e+01 4.560445402444087550e-11
7.000000000000000000e+00 1.700000000000000000e+01 4.116546231205777895e-11
8.000000000000000000e+00 1.900000000000000000e+01 3.491238852644543389e-11
9.000000000000000000e+00 2.100000000000000000e+01 3.059268662552702093e-11
1.000000000000000000e+01 2.300000000000000000e+01 2.682993734680518650e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.586437757504688284e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.265968912115342804e-11
1.300000000000000000e+01 2.900000000000000000e+01 1.125070726268863501e-11
1.400000000000000000e+01 3.100000000000000000e+01 6.867508096075112610e-12


==> aster/proj_err/rel_errors/sampl_ranom_8_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 2.156461492944839945e-09
2.000000000000000000e+00 7.000000000000000000e+00 3.865035121985814770e-10
3.000000000000000000e+00 9.000000000000000000e+00 2.696995723500523355e-10
4.000000000000000000e+00 1.100000000000000000e+01 1.643495852132715825e-10
5.000000000000000000e+00 1.300000000000000000e+01 6.341303403127006131e-11
6.000000000000000000e+00 1.500000000000000000e+01 4.396600293190416955e-11
7.000000000000000000e+00 1.700000000000000000e+01 4.021022211655754981e-11
8.000000000000000000e+00 1.900000000000000000e+01 3.343295025335654683e-11
9.000000000000000000e+00 2.100000000000000000e+01 2.964374214916801533e-11
1.000000000000000000e+01 2.300000000000000000e+01 2.579449186366044408e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.557349985040229750e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.227246147012146004e-11
1.300000000000000000e+01 2.900000000000000000e+01 1.095791857286891921e-11
1.400000000000000000e+01 3.100000000000000000e+01 6.403602418820421707e-12


==> aster/proj_err/rel_errors/sampl_ranom_9_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.610029846568505155e-09
2.000000000000000000e+00 7.000000000000000000e+00 2.892617301885180240e-10
3.000000000000000000e+00 9.000000000000000000e+00 1.224206780637923427e-10
4.000000000000000000e+00 1.100000000000000000e+01 8.425536219052090420e-11
5.000000000000000000e+00 1.300000000000000000e+01 6.495933188372359932e-11
6.000000000000000000e+00 1.500000000000000000e+01 5.628101339313749826e-11
7.000000000000000000e+00 1.700000000000000000e+01 5.318864245098156858e-11
8.000000000000000000e+00 1.900000000000000000e+01 4.244643064963656931e-11
9.000000000000000000e+00 2.100000000000000000e+01 3.454500892678349170e-11
1.000000000000000000e+01 2.300000000000000000e+01 2.491081730025346091e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.558771561762978524e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.168817765557497947e-11
1.300000000000000000e+01 2.900000000000000000e+01 9.907584998176480072e-12
1.400000000000000000e+01 3.100000000000000000e+01 7.149319496840089875e-12


==> aster/proj_err/rel_errors/sampl_ranom_9_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 1.516979795174889643e-09
2.000000000000000000e+00 7.000000000000000000e+00 2.896736552340060766e-10
3.000000000000000000e+00 9.000000000000000000e+00 1.217355810528858308e-10
4.000000000000000000e+00 1.100000000000000000e+01 8.338486235829367262e-11
5.000000000000000000e+00 1.300000000000000000e+01 6.384015506228415559e-11
6.000000000000000000e+00 1.500000000000000000e+01 5.485782586958313461e-11
7.000000000000000000e+00 1.700000000000000000e+01 5.183984079666282769e-11
8.000000000000000000e+00 1.900000000000000000e+01 4.117884609084327515e-11
9.000000000000000000e+00 2.100000000000000000e+01 3.324168193186308571e-11
1.000000000000000000e+01 2.300000000000000000e+01 2.395509405291904342e-11
1.100000000000000000e+01 2.500000000000000000e+01 1.475995357362450444e-11
1.200000000000000000e+01 2.700000000000000000e+01 1.124830203056299763e-11
1.300000000000000000e+01 2.900000000000000000e+01 9.491480128919596882e-12
1.400000000000000000e+01 3.100000000000000000e+01 6.759592922355911063e-12


==> aster/proj_err/rel_errors_old/sampl_mesh1_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.216394082682801235e-04
2.000000000000000000e+00 8.000000000000000000e+00 4.250044092246498521e-05
3.000000000000000000e+00 1.000000000000000000e+01 2.505472029686718974e-05
4.000000000000000000e+00 1.200000000000000000e+01 1.382204894054190208e-05
5.000000000000000000e+00 1.400000000000000000e+01 1.290196373969803663e-05
6.000000000000000000e+00 1.600000000000000000e+01 9.505403325085941412e-06
7.000000000000000000e+00 1.800000000000000000e+01 7.404709283137085847e-06
8.000000000000000000e+00 2.000000000000000000e+01 5.994998972484968996e-06
9.000000000000000000e+00 2.200000000000000000e+01 4.076946261979540959e-06
1.000000000000000000e+01 2.400000000000000000e+01 3.311223074120968382e-06
1.100000000000000000e+01 2.600000000000000000e+01 2.567210008414757358e-06
1.200000000000000000e+01 2.800000000000000000e+01 1.724188548135453601e-06
1.300000000000000000e+01 3.000000000000000000e+01 1.335669750390573180e-06
1.400000000000000000e+01 3.200000000000000000e+01 1.213713163264573196e-06


==> aster/proj_err/rel_errors_old/sampl_mesh1_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.213886312092101279e-04
2.000000000000000000e+00 8.000000000000000000e+00 4.250362230643135085e-05
3.000000000000000000e+00 1.000000000000000000e+01 2.506941466938354394e-05
4.000000000000000000e+00 1.200000000000000000e+01 1.383649597263748271e-05
5.000000000000000000e+00 1.400000000000000000e+01 1.291646216615252448e-05
6.000000000000000000e+00 1.600000000000000000e+01 9.503170867290103077e-06
7.000000000000000000e+00 1.800000000000000000e+01 7.400870496608850951e-06
8.000000000000000000e+00 2.000000000000000000e+01 5.997056057026064777e-06
9.000000000000000000e+00 2.200000000000000000e+01 4.076122579421635728e-06
1.000000000000000000e+01 2.400000000000000000e+01 3.315813873918807036e-06
1.100000000000000000e+01 2.600000000000000000e+01 2.572148160396419581e-06
1.200000000000000000e+01 2.800000000000000000e+01 1.725940856836206003e-06
1.300000000000000000e+01 3.000000000000000000e+01 1.337158347181395788e-06
1.400000000000000000e+01 3.200000000000000000e+01 1.216587625979094308e-06


==> aster/proj_err/rel_errors_old/sampl_mesh2_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.216394082682801235e-04
2.000000000000000000e+00 8.000000000000000000e+00 4.250044092246498521e-05
3.000000000000000000e+00 1.000000000000000000e+01 2.505472029686718974e-05
4.000000000000000000e+00 1.200000000000000000e+01 1.382204894054190208e-05
5.000000000000000000e+00 1.400000000000000000e+01 1.290196373969803663e-05
6.000000000000000000e+00 1.600000000000000000e+01 8.384020676301057260e-06
7.000000000000000000e+00 1.800000000000000000e+01 7.652173058869073246e-06
8.000000000000000000e+00 2.000000000000000000e+01 6.404262595398970919e-06
9.000000000000000000e+00 2.200000000000000000e+01 3.811526320938935628e-06
1.000000000000000000e+01 2.400000000000000000e+01 2.715893638020846874e-06
1.100000000000000000e+01 2.600000000000000000e+01 1.820403511703960506e-06
1.200000000000000000e+01 2.800000000000000000e+01 1.586469607668581682e-06
1.300000000000000000e+01 3.000000000000000000e+01 1.294437230923219325e-06
1.400000000000000000e+01 3.200000000000000000e+01 1.210810157731601006e-06


==> aster/proj_err/rel_errors_old/sampl_mesh2_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.213886312092101279e-04
2.000000000000000000e+00 8.000000000000000000e+00 4.250362230643135085e-05
3.000000000000000000e+00 1.000000000000000000e+01 2.506941466938354394e-05
4.000000000000000000e+00 1.200000000000000000e+01 1.383649597263748271e-05
5.000000000000000000e+00 1.400000000000000000e+01 1.291646216615252448e-05
6.000000000000000000e+00 1.600000000000000000e+01 8.377005920015386238e-06
7.000000000000000000e+00 1.800000000000000000e+01 7.654792122448537798e-06
8.000000000000000000e+00 2.000000000000000000e+01 6.405859120044614800e-06
9.000000000000000000e+00 2.200000000000000000e+01 3.813581694727677201e-06
1.000000000000000000e+01 2.400000000000000000e+01 2.717841253216093440e-06
1.100000000000000000e+01 2.600000000000000000e+01 1.828209460468658602e-06
1.200000000000000000e+01 2.800000000000000000e+01 1.593960195704941086e-06
1.300000000000000000e+01 3.000000000000000000e+01 1.297204494176338964e-06
1.400000000000000000e+01 3.200000000000000000e+01 1.210383623630717544e-06


==> aster/proj_err/rel_errors_old/sampl_ranom_1_test.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.216394082682801235e-04
2.000000000000000000e+00 8.000000000000000000e+00 5.216256962478203507e-05
3.000000000000000000e+00 1.000000000000000000e+01 2.898314927309799904e-05
4.000000000000000000e+00 1.200000000000000000e+01 1.629467671592642233e-05
5.000000000000000000e+00 1.400000000000000000e+01 1.096611133831753420e-05
6.000000000000000000e+00 1.600000000000000000e+01 8.639616871956479920e-06
7.000000000000000000e+00 1.800000000000000000e+01 8.374322428533707897e-06
8.000000000000000000e+00 2.000000000000000000e+01 4.778802322962975289e-06
9.000000000000000000e+00 2.200000000000000000e+01 2.631091178200717661e-06
1.000000000000000000e+01 2.400000000000000000e+01 2.213757191819016187e-06
1.100000000000000000e+01 2.600000000000000000e+01 1.876798055524600548e-06
1.200000000000000000e+01 2.800000000000000000e+01 1.344078308392745943e-06
1.300000000000000000e+01 3.000000000000000000e+01 1.115345572456376981e-06
1.400000000000000000e+01 3.200000000000000000e+01 1.065068480503938426e-06
1.500000000000000000e+01 3.400000000000000000e+01 6.974818964294242818e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_1_train.txt <==
1.000000000000000000e+00 6.000000000000000000e+00 1.213886312092101279e-04
2.000000000000000000e+00 8.000000000000000000e+00 5.208195250170204882e-05
3.000000000000000000e+00 1.000000000000000000e+01 2.891485717769710632e-05
4.000000000000000000e+00 1.200000000000000000e+01 1.631824312426729230e-05
5.000000000000000000e+00 1.400000000000000000e+01 1.098335138855764160e-05
6.000000000000000000e+00 1.600000000000000000e+01 8.644872476214116079e-06
7.000000000000000000e+00 1.800000000000000000e+01 8.383644314615782894e-06
8.000000000000000000e+00 2.000000000000000000e+01 4.772906644120006394e-06
9.000000000000000000e+00 2.200000000000000000e+01 2.624667453850600262e-06
1.000000000000000000e+01 2.400000000000000000e+01 2.212739241286233132e-06
1.100000000000000000e+01 2.600000000000000000e+01 1.881768287648638112e-06
1.200000000000000000e+01 2.800000000000000000e+01 1.344251914867293808e-06
1.300000000000000000e+01 3.000000000000000000e+01 1.115504502821545913e-06
1.400000000000000000e+01 3.200000000000000000e+01 1.066928454515146158e-06
1.500000000000000000e+01 3.400000000000000000e+01 6.968640608983757616e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_2_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.206822478949796396e-04
2.000000000000000000e+00 7.000000000000000000e+00 8.094383882170622818e-05
3.000000000000000000e+00 9.000000000000000000e+00 2.405487623905795967e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.055188940477044998e-05
5.000000000000000000e+00 1.300000000000000000e+01 7.488494322334430535e-06
6.000000000000000000e+00 1.500000000000000000e+01 6.800935096007988171e-06
7.000000000000000000e+00 1.700000000000000000e+01 6.022914959838911721e-06
8.000000000000000000e+00 1.900000000000000000e+01 4.310920520910519329e-06
9.000000000000000000e+00 2.100000000000000000e+01 2.437819090993598217e-06
1.000000000000000000e+01 2.300000000000000000e+01 2.066416364553572337e-06
1.100000000000000000e+01 2.500000000000000000e+01 1.560436034638515222e-06
1.200000000000000000e+01 2.700000000000000000e+01 1.371780094679289443e-06
1.300000000000000000e+01 2.900000000000000000e+01 9.886508168157798112e-07
1.400000000000000000e+01 3.100000000000000000e+01 6.490397722778519138e-07
1.500000000000000000e+01 3.300000000000000000e+01 5.819585364294253104e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_2_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.192620510012183924e-04
2.000000000000000000e+00 7.000000000000000000e+00 8.047335091592930367e-05
3.000000000000000000e+00 9.000000000000000000e+00 2.378366789279293361e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.045578887953926767e-05
5.000000000000000000e+00 1.300000000000000000e+01 7.381252345300037056e-06
6.000000000000000000e+00 1.500000000000000000e+01 6.696534387195737114e-06
7.000000000000000000e+00 1.700000000000000000e+01 5.951434525947346297e-06
8.000000000000000000e+00 1.900000000000000000e+01 4.252617224561004705e-06
9.000000000000000000e+00 2.100000000000000000e+01 2.370472094775643948e-06
1.000000000000000000e+01 2.300000000000000000e+01 2.002569335163887681e-06
1.100000000000000000e+01 2.500000000000000000e+01 1.536790438993125894e-06
1.200000000000000000e+01 2.700000000000000000e+01 1.351722323261573190e-06
1.300000000000000000e+01 2.900000000000000000e+01 9.770339155119283120e-07
1.400000000000000000e+01 3.100000000000000000e+01 6.350148460967504551e-07
1.500000000000000000e+01 3.300000000000000000e+01 5.699530791225402469e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_3_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.306982535517436579e-04
2.000000000000000000e+00 7.000000000000000000e+00 2.846494928614217305e-05
3.000000000000000000e+00 9.000000000000000000e+00 2.046960513299423377e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.848658431996925359e-05
5.000000000000000000e+00 1.300000000000000000e+01 9.560825940474950517e-06
6.000000000000000000e+00 1.500000000000000000e+01 6.637729239052543855e-06
7.000000000000000000e+00 1.700000000000000000e+01 5.070617622220862962e-06
8.000000000000000000e+00 1.900000000000000000e+01 4.221857243345230497e-06
9.000000000000000000e+00 2.100000000000000000e+01 3.608713800611866895e-06
1.000000000000000000e+01 2.300000000000000000e+01 3.066700128738983141e-06
1.100000000000000000e+01 2.500000000000000000e+01 2.974986463098817848e-06
1.200000000000000000e+01 2.700000000000000000e+01 1.716815791817479989e-06
1.300000000000000000e+01 2.900000000000000000e+01 8.354938737972565196e-07
1.400000000000000000e+01 3.100000000000000000e+01 7.532001381374073976e-07
1.500000000000000000e+01 3.300000000000000000e+01 6.553985380092779717e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_3_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.296246916588074175e-04
2.000000000000000000e+00 7.000000000000000000e+00 2.829519530863399746e-05
3.000000000000000000e+00 9.000000000000000000e+00 2.038142023836603104e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.843763870999013324e-05
5.000000000000000000e+00 1.300000000000000000e+01 9.482651741114849227e-06
6.000000000000000000e+00 1.500000000000000000e+01 6.567973970787460979e-06
7.000000000000000000e+00 1.700000000000000000e+01 4.996838759884745237e-06
8.000000000000000000e+00 1.900000000000000000e+01 4.152570312665909080e-06
9.000000000000000000e+00 2.100000000000000000e+01 3.574401918227365243e-06
1.000000000000000000e+01 2.300000000000000000e+01 3.053975889353416448e-06
1.100000000000000000e+01 2.500000000000000000e+01 2.966104437475413513e-06
1.200000000000000000e+01 2.700000000000000000e+01 1.693085920519959749e-06
1.300000000000000000e+01 2.900000000000000000e+01 8.127050534936579791e-07
1.400000000000000000e+01 3.100000000000000000e+01 7.372503363962429279e-07
1.500000000000000000e+01 3.300000000000000000e+01 6.360518087158836879e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_4_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.451669771658266023e-04
2.000000000000000000e+00 7.000000000000000000e+00 4.298173401320978560e-05
3.000000000000000000e+00 9.000000000000000000e+00 3.174752898772420886e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.022473963419591290e-05
5.000000000000000000e+00 1.300000000000000000e+01 8.085477202840160140e-06
6.000000000000000000e+00 1.500000000000000000e+01 7.052453820895873301e-06
7.000000000000000000e+00 1.700000000000000000e+01 6.069269208879433403e-06
8.000000000000000000e+00 1.900000000000000000e+01 3.651487629113822187e-06
9.000000000000000000e+00 2.100000000000000000e+01 2.125032494906669478e-06
1.000000000000000000e+01 2.300000000000000000e+01 1.759053476070613353e-06
1.100000000000000000e+01 2.500000000000000000e+01 1.233551419217075900e-06
1.200000000000000000e+01 2.700000000000000000e+01 8.219914461256582062e-07
1.300000000000000000e+01 2.900000000000000000e+01 6.948525787178084754e-07
1.400000000000000000e+01 3.100000000000000000e+01 6.028601905644782020e-07
1.500000000000000000e+01 3.300000000000000000e+01 4.661582107679660266e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_4_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.437031868360793216e-04
2.000000000000000000e+00 7.000000000000000000e+00 4.259979933915638536e-05
3.000000000000000000e+00 9.000000000000000000e+00 3.154215291314624693e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.006833292377988601e-05
5.000000000000000000e+00 1.300000000000000000e+01 7.977226673389400659e-06
6.000000000000000000e+00 1.500000000000000000e+01 7.008430630007977396e-06
7.000000000000000000e+00 1.700000000000000000e+01 6.029213963982764634e-06
8.000000000000000000e+00 1.900000000000000000e+01 3.594411521181336647e-06
9.000000000000000000e+00 2.100000000000000000e+01 2.053758271424856549e-06
1.000000000000000000e+01 2.300000000000000000e+01 1.690315068327365701e-06
1.100000000000000000e+01 2.500000000000000000e+01 1.224813057623217983e-06
1.200000000000000000e+01 2.700000000000000000e+01 8.085212938167589524e-07
1.300000000000000000e+01 2.900000000000000000e+01 6.869651700424416632e-07
1.400000000000000000e+01 3.100000000000000000e+01 5.912060805971589483e-07
1.500000000000000000e+01 3.300000000000000000e+01 4.527021782245105659e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_5_test.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.056369520915444104e-04
2.000000000000000000e+00 7.000000000000000000e+00 4.120851916206611610e-05
3.000000000000000000e+00 9.000000000000000000e+00 2.373492569729012308e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.438379231173373296e-05
5.000000000000000000e+00 1.300000000000000000e+01 9.292873260505340265e-06
6.000000000000000000e+00 1.500000000000000000e+01 6.653957685095589230e-06
7.000000000000000000e+00 1.700000000000000000e+01 5.399101059615574665e-06
8.000000000000000000e+00 1.900000000000000000e+01 4.239383249489801170e-06
9.000000000000000000e+00 2.100000000000000000e+01 4.020220897391732364e-06
1.000000000000000000e+01 2.300000000000000000e+01 2.470132996574075435e-06
1.100000000000000000e+01 2.500000000000000000e+01 1.678591026447674661e-06
1.200000000000000000e+01 2.700000000000000000e+01 1.429211573452899371e-06
1.300000000000000000e+01 2.900000000000000000e+01 9.651922284928743483e-07
1.400000000000000000e+01 3.100000000000000000e+01 7.686506443499750061e-07
1.500000000000000000e+01 3.300000000000000000e+01 4.562251966358022468e-07


==> aster/proj_err/rel_errors_old/sampl_ranom_5_train.txt <==
1.000000000000000000e+00 5.000000000000000000e+00 3.043823486488708555e-04
2.000000000000000000e+00 7.000000000000000000e+00 4.090446326057752273e-05
3.000000000000000000e+00 9.000000000000000000e+00 2.362440675440333513e-05
4.000000000000000000e+00 1.100000000000000000e+01 1.425654256175596877e-05
5.000000000000000000e+00 1.300000000000000000e+01 9.192641286981799204e-06
6.000000000000000000e+00 1.500000000000000000e+01 6.550849627748438050e-06
7.000000000000000000e+00 1.700000000000000000e+01 5.330943007182867543e-06
8.000000000000000000e+00 1.900000000000000000e+01 4.203280175704493219e-06
9.000000000000000000e+00 2.100000000000000000e+01 3.985908544177005217e-06
1.000000000000000000e+01 2.300000000000000000e+01 2.420849458248841572e-06
1.100000000000000000e+01 2.500000000000000000e+01 1.614624698180751733e-06
1.200000000000000000e+01 2.700000000000000000e+01 1.381147544176271885e-06
1.300000000000000000e+01 2.900000000000000000e+01 9.247119328076235684e-07
1.400000000000000000e+01 3.100000000000000000e+01 7.301853739468732500e-07
1.500000000000000000e+01 3.300000000000000000e+01 4.484467077115211104e-07


==> data/euler/it1/L2err.dat <==
5	0.0386881196848092
6	0.00343085711269424
7	0.00303374203869315
8	0.00152894992227099
9	0.00135393223604823
10	0.000765210299491576
11	0.000557293609683058
12	0.000444486124784136
13	0.000376436439645208
14	0.000351565323971674
15	0.000289869504767035
16	0.000293405586536475
17	0.00024090109831058
18	0.000229048691490234
19	0.000224443905985189
20	0.000213984057587159
21	0.00016704608004183


==> data/euler/it1/L2err_noincr.dat <==
5	0.0386881196848092
6	0.00325720676901776
7	0.00301203939138722
8	0.00149528239437808
9	0.0013641524897583
10	0.000764493980025483
11	0.000575475453365822
12	0.00042129771600147
13	0.000387249047225731
14	0.000355751087916058
15	0.000292532464755832
16	0.000305147276739936
17	0.000243079406555299
18	0.0002351250115829
19	0.00022449430590625
20	0.000217028786553919
21	0.000164609069827421


==> data/euler/it1/comp_cost.dat <==
5	0.04360015
6	0.06763505
7	0.0779474
8	0.0822691
9	0.0922603
10	0.1112181
11	0.13482395
12	0.1415008
13	0.14713045
14	0.1772828
15	0.18166425
16	0.1909732
17	0.22111115
18	0.23798385
19	0.25772155
20	0.26364715
21	0.26722355


==> data/euler/it1/comp_cost_noincr.dat <==
5	0.04606445
6	0.064051
7	0.0794101
8	0.086125
9	0.09229305
10	0.11402135
11	0.1234231
12	0.13995855
13	0.14926805
14	0.1772358
15	0.1843495
16	0.19461065
17	0.19905035
18	0.2415667
19	0.25836035
20	0.27858845
21	0.2872765


==> data/euler/it1/costEQP.dat <==
5	2.244153
6	2.716185
7	2.94832
8	3.064587
9	3.309258
10	3.63397
11	3.781004
12	4.010225
13	4.568458
14	4.704381
15	5.443075
16	5.538922
17	5.520986
18	6.342017
19	7.05551
20	6.736726
21	6.813729


==> data/euler/it1/costEQP_noincr.dat <==
5	2.519343
6	2.624138
7	2.98148
8	3.166355
9	3.376448
10	3.808078
11	4.012083
12	4.471004
13	4.872028
14	5.569418
15	6.176601
16	6.798841
17	7.174808
18	8.48458
19	9.59702
20	11.245617
21	12.276665


==> data/euler/it1/costES.dat <==
5	2.415603
6	1.477647
7	1.606429
8	1.765521
9	1.995203
10	2.100738
11	2.380705
12	2.532589
13	2.708738
14	2.960163
15	3.120893
16	3.263423
17	3.377985
18	3.561173
19	3.846524
20	4.113971
21	4.16103


==> data/euler/it1/costES_noincr.dat <==
5	2.633977
6	3.260713
7	4.035406
8	4.743246
9	5.422912
10	6.2736
11	6.998074
12	7.791864
13	8.63931
14	9.447374
15	10.231271
16	11.016267
17	11.981222
18	12.847887
19	13.663406
20	14.627085
21	15.645126


==> data/euler/it1/nbr_its.dat <==
5	87
6	102
7	124
8	148
9	164
10	147
11	184
12	131
13	221
14	150
15	286
16	226
17	95
18	225
19	300
20	161
21	91


==> data/euler/it1/nbr_its_noincr.dat <==
5	87
6	126
7	172
8	212
9	286
10	375
11	440
12	525
13	573
14	689
15	795
16	897
17	848
18	1120
19	1228
20	1382
21	1383


==> data/euler/it1/nnz_tot.dat <==
5	0.695067264573991
6	1.09865470852018
7	1.45739910313901
8	1.8609865470852
9	2.30941704035874
10	2.78026905829596
11	3.36322869955157
12	3.69955156950673
13	4.26008968609865
14	4.7085201793722
15	5.15695067264574
16	5.60538116591928
17	5.89686098654709
18	6.54708520179372
19	7.17488789237668
20	7.28699551569507
21	7.75784753363229


==> data/euler/it1/nnz_tot_noincr.dat <==
5	0.695067264573991
6	1.03139013452915
7	1.52466367713004
8	1.92825112107623
9	2.33183856502242
10	2.80269058295964
11	3.31838565022422
12	3.87892376681614
13	4.19282511210762
14	4.91031390134529
15	5.26905829596413
16	5.76233183856502
17	5.96412556053812
18	6.54708520179372
19	7.04035874439462
20	7.71300448430493
21	8.00448430493273


==> data/euler/it2/L2err.dat <==
5	0.0391416242594625
6	0.00327574962243327
7	0.00321453338941423
8	0.00161916815295229
9	0.00128433073225843
10	0.000639774988348856
11	0.000561375319952981
12	0.000444661207193841
13	0.000432627873766532
14	0.000423227436371307
15	0.0003757443806044
16	0.000316436537183866
17	0.000291778844745802
18	0.000246201541342268
19	0.000242788509924192
20	0.000202473521660824
21	0.000193004538639288


==> data/euler/it2/L2err_noincr.dat <==
5	0.0391416242594625
6	0.00335763880311637
7	0.00299848719086312
8	0.001608689598866
9	0.00135170335734668
10	0.000629910651137702
11	0.00054983394574238
12	0.000395687682215355
13	0.000396001863155268
14	0.000397634693141964
15	0.000331123723506542
16	0.000304074762337879
17	0.000294860558429927
18	0.000240063048959549
19	0.000237223534001042
20	0.000197595684221369
21	0.000187409546526411


==> data/euler/it2/comp_cost.dat <==
5	0.0519737
6	0.06295345
7	0.0795856
8	0.08828655
9	0.09252425
10	0.11035355
11	0.1244404
12	0.13612905
13	0.15144295
14	0.1723621
15	0.1786007
16	0.19280305
17	0.182622
18	0.2363936
19	0.2525186
20	0.2352266
21	0.24658265


==> data/euler/it2/comp_cost_noincr.dat <==
5	0.04658695
6	0.0599237
7	0.0718788
8	0.08062455
9	0.08340295
10	0.10553865
11	0.1225759
12	0.1262005
13	0.1388412
14	0.155658
15	0.16332655
16	0.1739289
17	0.2322808
18	0.23598295
19	0.23496305
20	0.24363285
21	0.24960735


==> data/euler/it2/costEQP.dat <==
5	3.177639
6	3.457578
7	3.68698
8	4.033084
9	4.392241
10	4.720645
11	5.292048
12	5.462745
13	6.348017
14	6.488973
15	6.679768
16	6.855018
17	7.29394
18	7.470192
19	8.320207
20	8.529211
21	9.165181


==> data/euler/it2/costEQP_noincr.dat <==
5	2.915469
6	3.212924
7	3.486473
8	3.824534
9	4.291477
10	4.762287
11	4.860025
12	5.364289
13	5.953988
14	6.693226
15	7.21352
16	7.78391
17	9.169554
18	10.357747
19	11.055745
20	13.108617
21	14.408931


==> data/euler/it2/costES.dat <==
5	3.980897
6	1.993136
7	2.291149
8	2.558484
9	2.80827
10	3.028622
11	3.290675
12	3.533148
13	3.850715
14	4.06121
15	4.288865
16	4.608249
17	4.530522
18	4.736622
19	4.922925
20	5.182464
21	5.5


==> data/euler/it2/costES_noincr.dat <==
5	3.752057
6	4.879788
7	6.113942
8	7.046085
9	8.205464
10	9.408893
11	10.576829
12	11.493193
13	12.660562
14	13.901112
15	15.158963
16	16.434656
17	17.613905
18	19.103122
19	20.349908
20	21.814806
21	23.280811


==> data/euler/it2/nbr_its.dat <==
5	94
6	105
7	162
8	176
9	249
10	189
11	216
12	211
13	390
14	290
15	235
16	156
17	315
18	204
19	283
20	207
21	269


==> data/euler/it2/nbr_its_noincr.dat <==
5	94
6	110
7	236
8	281
9	367
10	319
11	442
12	554
13	681
14	835
15	883
16	867
17	1115
18	1211
19	1211
20	1401
21	1529


==> data/euler/it2/nnz_tot.dat <==
5	0.00483529767301299
6	0.00679963735267452
7	0.00951949229374433
8	0.0128437594439408
9	0.0151103052281656
10	0.0182834693260804
11	0.0216077364762768
12	0.0244786944696283
13	0.029011786038078
14	0.0320338470837111
15	0.0339981867633726
16	0.0367180417044424
17	0.0420066485343004
18	0.0447265034753702
19	0.0491084919915382
20	0.0510728316711998
21	0.0542459957691145


==> data/euler/it2/nnz_tot_noincr.dat <==
5	0.00483529767301299
6	0.00725294650951949
7	0.0102750075551526
8	0.0128437594439408
9	0.014959202175884
10	0.0185856754306437
11	0.0220610456331218
12	0.0259897249924448
13	0.0288606829857963
14	0.0327893623451194
15	0.0352070111816259
16	0.038229072227259
17	0.0433665760048353
18	0.0463886370504684
19	0.0482018736778483
20	0.0503173164097915
21	0.0551526140828045


==> data/euler/it3/L2err.dat <==
5	0.0389174839027067
6	0.00320179596033025
7	0.00325799779614896
8	0.0016696910336972
9	0.00132444956836799
10	0.0005959314765424
11	0.000507059079517369
12	0.000516297716254057
13	0.000396942539001799
14	0.000344476284163291


==> data/euler/it3/L2err_noincr.dat <==
5	0.0389174839027067
6	0.003280538984811
7	0.00295016349029704
8	0.00157490215917457
9	0.00130127764386815
10	0.000602510943556748
11	0.000493118423382662
12	0.000370097282493482
13	0.000381885654190874
14	0.000387964736023917


==> data/euler/it3/comp_cost.dat <==
5	0.0446557
6	0.05920875
7	0.07162345
8	0.0758107
9	0.09157145
10	0.1054539
11	0.11409355
12	0.12832025
13	0.13853825
14	0.16050945


==> data/euler/it3/comp_cost_noincr.dat <==
5	0.04481535
6	0.06113555
7	0.06830825
8	0.07634135
9	0.0933503
10	0.10479715
11	0.11620955
12	0.1223745
13	0.1508557
14	0.17571735


==> data/euler/it3/costEQP.dat <==
5	3.568046
6	3.926386
7	4.156715
8	4.623447
9	4.933087
10	5.403641
11	5.911323
12	6.113902
13	6.70025
14	7.416557


==> data/euler/it3/costEQP_noincr.dat <==
5	3.546387
6	3.88039
7	4.315419
8	4.750381
9	5.050969
10	5.461624
11	6.045703
12	6.466593
13	7.845181
14	8.933949


==> data/euler/it3/costES.dat <==
5	5.086034
6	2.461208
7	2.755014
8	3.107014
9	3.475475
10	3.640802
11	4.008113
12	4.287026
13	4.585552
14	5.092079


==> data/euler/it3/costES_noincr.dat <==
5	5.109469
6	6.528067
7	7.99788
8	9.572612
9	10.893159
10	12.629774
11	13.695649
12	15.666847
13	17.772807
14	19.429977


==> data/euler/it3/nbr_its.dat <==
5	83
6	121
7	135
8	190
9	188
10	203
11	228
12	136
13	211
14	232


==> data/euler/it3/nbr_its_noincr.dat <==
5	83
6	157
7	209
8	248
9	371
10	426
11	472
12	529
13	688
14	870


==> data/euler/it3/nnz_tot.dat <==
5	0.00370281892021022
6	0.00549450549450549
7	0.0077639751552795
8	0.0101528905876732
9	0.0120640229335882
10	0.0150501672240803
11	0.0169612995699952
12	0.0193502150023889
13	0.0230530339225991
14	0.0249641662685141


==> data/euler/it3/nnz_tot_noincr.dat <==
5	0.00370281892021022
6	0.00561395126612518
7	0.00800286669851887
8	0.00979455327281414
9	0.0125418060200669
10	0.0148112756808409
11	0.0169612995699952
12	0.0192307692307692
13	0.0222169135212613
14	0.0262780697563306


==> data/euler/it6/L2err.dat <==
5	0.0352387937689279
6	0.00469061127726544
7	0.00450297118943648
8	0.00293042104510532
9	0.00244870431276568
10	0.00121899066210092
11	0.00111670263953759
12	0.000953145296159879
13	0.000879400949503043
14	0.000893041870595055
15	0.000777504902932839
16	0.000737304797898817
17	0.000633316391587415
18	0.000666821209071782
19	0.000537434802127577
20	0.000612848893610466
21	0.000571292433767916
22	0.000489311927867487


==> data/euler/it6/L2err_noincr.dat <==
5	0.0352387937689279
6	0.00459368479301078
7	0.00498303353434385
8	0.00196540631508791
9	0.00179186915762626
10	0.00123497841975081
11	0.00111116399437656
12	0.00108057698930673
13	0.000994946470911715
14	0.000906988558214733
15	0.000903771385566138
16	0.00084336634707552
17	0.00083866340698685
18	0.000690496563144323
19	0.000504988780794948
20	0.000504535530094159
21	0.000496422386326185
22	0.00046370400252456
23	0.000449998263518039
24	0.00042137059821021


==> data/euler/it6/comp_cost.dat <==
5	0.0482183
6	0.0619309
7	0.06802255
8	0.08495155
9	0.0913928
10	0.11106225
11	0.1284831
12	0.1349935
13	0.13737115
14	0.1556802
15	0.17109735
16	0.1864718
17	0.2300582
18	0.2481864
19	0.26144835
20	0.2740563
21	0.2870319
22	0.2843088


==> data/euler/it6/comp_cost_noincr.dat <==
5	0.04814185
6	0.06296605
7	0.06993915
8	0.07824775
9	0.0852279
10	0.10940065
11	0.1165
12	0.1291509
13	0.14534655
14	0.1479341
15	0.15756045
16	0.17611835
17	0.2163988
18	0.24257685
19	0.26040015
20	0.2695359
21	0.27209775
22	0.29555295
23	0.3053145
24	0.33861995


==> data/euler/it6/costEQP.dat <==
5	15.336069
6	17.090055
7	18.348751
8	20.332449
9	22.898986
10	24.147741
11	26.51462
12	29.335092
13	29.855822
14	32.355297
15	36.481354
16	37.159231
17	40.435075
18	42.892074
19	46.876717
20	47.339242
21	51.013413
22	54.757245


==> data/euler/it6/costEQP_noincr.dat <==
5	15.526378
6	17.117891
7	18.954148
8	20.527464
9	23.463837
10	24.996568
11	26.87172
12	29.937845
13	32.6479
14	34.798908
15	37.886289
16	42.212002
17	46.432846
18	50.346972
19	54.421942
20	58.321924
21	64.414996
22	69.56674
23	74.52174
24	82.240105


==> data/euler/it6/costES.dat <==
5	33.342777
6	14.183069
7	16.005646
8	17.483797
9	19.372924
10	20.831868
11	22.213577
12	23.745803
13	25.222755
14	26.474112
15	28.003207
16	29.73358
17	30.986183
18	32.42173
19	33.816463
20	35.106167
21	35.886022
22	37.385644


==> data/euler/it6/costES_noincr.dat <==
5	33.393697
6	42.228138
7	50.44122
8	59.732682
9	69.425512
10	79.048677
11	88.408855
12	98.459671
13	108.317671
14	118.161338
15	127.931432
16	138.301949
17	148.437293
18	159.407884
19	170.445819
20	180.622673
21	191.66667
22	203.398682
23	215.740063
24	227.233711


==> data/euler/it6/nbr_its.dat <==
5	88
6	101
7	106
8	168
9	185
10	226
11	317
12	289
13	222
14	306
15	534
16	276
17	321
18	220
19	353
20	218
21	276
22	285


==> data/euler/it6/nbr_its_noincr.dat <==
5	88
6	141
7	172
8	265
9	350
10	483
11	512
12	568
13	673
14	702
15	807
16	886
17	936
18	991
19	1072
20	1085
21	1221
22	1301
23	1297
24	1499


==> data/euler/it6/nnz_tot.dat <==
5	0.0722249808152395
6	0.106080440572383
7	0.142192930980003
8	0.19184760529048
9	0.230217126348576
10	0.266329616756196
11	0.331783505620006
12	0.379181149280007
13	0.410779578386674
14	0.487518620502866
15	0.528145172211439
16	0.600370153026678
17	0.647767796686679
18	0.706450593599061
19	0.771904482462872
20	0.848643524579064
21	0.875727892384779
22	0.90506929084097


==> data/euler/it6/nnz_tot_noincr.dat <==
5	0.0722249808152395
6	0.106080440572383
7	0.144449961630479
8	0.187333543989527
9	0.230217126348576
10	0.282128831309529
11	0.334040536270483
12	0.38369521058096
13	0.444635038143818
14	0.483004559201914
15	0.534916264162867
16	0.595856091725726
17	0.65905294993906
18	0.729020900103823
19	0.753848237259062
20	0.810274003520968
21	0.873470861734302
22	0.923125536044779
23	0.968266149054304
24	1.01340676206383


==> data/euler/mesh/max_error.dat <==
1	0.0054784494489956
2	0.00406533849224391
3	0.00368552348538273
4	0.00326587498693946
5	0.00221551230860542


==> data/euler/mesh/mean_error.dat <==
1	0.00269968268824006
2	0.00162570480652974
3	0.00132546347099025
4	0.000917969050509045
5	0.000867718094742521

